Integer-Quantized Hierarchical Matrices with Adaptive Bit Allocation

We present an adaptive bitwidth allocation method for quantizing low-rank factors in hierarchical matrices in order to decrease storage while meeting a given constraint on their reconstruction error. For the bitwidth allocation we formulate a discrete storage minimization problem and show that an optimal assignment can give larger singular values at least as many bits as smaller ones. We further develop a greedy algorithm that meets the specified max-norm quantization error budget. We investigate a hierarchical block partition in which all of the non-diagonal blocks are represented by quantized low-rank factors and only dense blocks remain dense; in this way a global reconstruction bound related to $\eta_k$ and $R_k$ is obtained, with the former and latter being bounds on the truncation and reconstruction arithmetic errors, respectively. Extensive simulations, carried out with kernel and BEM matrices under block-relative budgets, indicate that the proposed method achieves a reduction in storage of up to $44.3\times$ when compared to storing the complete matrix densely in FP64, and a reduction of up to $5.70\times$ when compared to the FP64 low-rank factors within the same partition, together with measured reconstruction errors that remained below the maximum norm bounds in all the hierarchical tests.

==> experiments/figures_offdiagonal_a100/rank_diagnostics.csv <==
case_id,budget_policy,tol,block_kind,leaves,failed,median_rank_fraction,max_rank_fraction
bem2d_log_circle_n1024,block_relative,0.0001,admissible,270,0,0.09375,0.125
bem2d_log_circle_n1024,block_relative,0.0001,diagonal,32,0,,
bem2d_log_circle_n1024,block_relative,0.0001,offdiagonal_inadmissible,110,0,0.1875,0.1875
bem2d_log_circle_n1024,block_relative,0.001,admissible,270,0,0.0625,0.09375
bem2d_log_circle_n1024,block_relative,0.001,diagonal,32,0,,
bem2d_log_circle_n1024,block_relative,0.001,offdiagonal_inadmissible,110,0,0.15625,0.15625
bem2d_log_circle_n1024,block_relative,0.002,admissible,270,0,0.0625,0.09375
bem2d_log_circle_n1024,block_relative,0.002,diagonal,32,0,,
bem2d_log_circle_n1024,block_relative,0.002,offdiagonal_inadmissible,110,0,0.15625,0.15625
bem2d_log_circle_n1024,block_relative,0.005,admissible,270,0,0.0625,0.09375
bem2d_log_circle_n1024,block_relative,0.005,diagonal,32,0,,
bem2d_log_circle_n1024,block_relative,0.005,offdiagonal_inadmissible,110,0,0.125,0.125
bem2d_log_circle_n1024,block_relative,0.01,admissible,270,0,0.0625,0.0625
bem2d_log_circle_n1024,block_relative,0.01,diagonal,32,0,,
bem2d_log_circle_n1024,block_relative,0.01,offdiagonal_inadmissible,110,0,0.125,0.125
bem2d_log_circle_n1024,block_relative,0.02,admissible,270,0,0.046875,0.0625
bem2d_log_circle_n1024,block_relative,0.02,diagonal,32,0,,
bem2d_log_circle_n1024,block_relative,0.02,offdiagonal_inadmissible,110,0,0.125,0.125
bem2d_log_circle_n1024,block_relative,0.05,admissible,270,0,0.03125,0.0625
bem2d_log_circle_n1024,block_relative,0.05,diagonal,32,0,,
bem2d_log_circle_n1024,block_relative,0.05,offdiagonal_inadmissible,110,0,0.09375,0.09375
bem2d_log_circle_n1024,block_relative,0.1,admissible,270,0,0.03125,0.0625
bem2d_log_circle_n1024,block_relative,0.1,diagonal,32,0,,
bem2d_log_circle_n1024,block_relative,0.1,offdiagonal_inadmissible,110,0,0.09375,0.09375
bem2d_log_circle_n1024,block_relative,1e-05,admissible,270,0,0.09375,0.125
bem2d_log_circle_n1024,block_relative,1e-05,diagonal,32,0,,
bem2d_log_circle_n1024,block_relative,1e-05,offdiagonal_inadmissible,110,0,0.21875,0.21875
bem2d_log_circle_n1024,block_relative,1e-06,admissible,270,0,0.125,0.15625
bem2d_log_circle_n1024,block_relative,1e-06,diagonal,32,0,,
bem2d_log_circle_n1024,block_relative,1e-06,offdiagonal_inadmissible,110,0,0.25,0.25
bem2d_log_circle_n1024,global_relative,0.0001,admissible,270,0,0.0625,0.09375
bem2d_log_circle_n1024,global_relative,0.0001,diagonal,32,0,,
bem2d_log_circle_n1024,global_relative,0.0001,offdiagonal_inadmissible,110,0,0.1875,0.1875
bem2d_log_circle_n1024,global_relative,0.001,admissible,270,0,0.0625,0.09375
bem2d_log_circle_n1024,global_relative,0.001,diagonal,32,0,,
bem2d_log_circle_n1024,global_relative,0.001,offdiagonal_inadmissible,110,0,0.15625,0.15625
bem2d_log_circle_n1024,global_relative,0.002,admissible,270,0,0.0625,0.0625
bem2d_log_circle_n1024,global_relative,0.002,diagonal,32,0,,
bem2d_log_circle_n1024,global_relative,0.002,offdiagonal_inadmissible,110,0,0.15625,0.15625
bem2d_log_circle_n1024,global_relative,0.005,admissible,270,0,0.046875,0.0625
bem2d_log_circle_n1024,global_relative,0.005,diagonal,32,0,,
bem2d_log_circle_n1024,global_relative,0.005,offdiagonal_inadmissible,110,0,0.125,0.125
bem2d_log_circle_n1024,global_relative,0.01,admissible,270,0,0.03125,0.0625
bem2d_log_circle_n1024,global_relative,0.01,diagonal,32,0,,
bem2d_log_circle_n1024,global_relative,0.01,offdiagonal_inadmissible,110,0,0.125,0.125
bem2d_log_circle_n1024,global_relative,0.02,admissible,270,0,0.03125,0.0625
bem2d_log_circle_n1024,global_relative,0.02,diagonal,32,0,,
bem2d_log_circle_n1024,global_relative,0.02,offdiagonal_inadmissible,110,0,0.125,0.125
bem2d_log_circle_n1024,global_relative,0.05,admissible,270,0,0.03125,0.0625
bem2d_log_circle_n1024,global_relative,0.05,diagonal,32,0,,
bem2d_log_circle_n1024,global_relative,0.05,offdiagonal_inadmissible,110,0,0.09375,0.09375
bem2d_log_circle_n1024,global_relative,0.1,admissible,270,0,0.03125,0.0625
bem2d_log_circle_n1024,global_relative,0.1,diagonal,32,0,,
bem2d_log_circle_n1024,global_relative,0.1,offdiagonal_inadmissible,110,0,0.09375,0.09375
bem2d_log_circle_n1024,global_relative,1e-05,admissible,270,0,0.09375,0.125
bem2d_log_circle_n1024,global_relative,1e-05,diagonal,32,0,,
bem2d_log_circle_n1024,global_relative,1e-05,offdiagonal_inadmissible,110,0,0.21875,0.21875
bem2d_log_circle_n1024,global_relative,1e-06,admissible,270,0,0.09375,0.125
bem2d_log_circle_n1024,global_relative,1e-06,diagonal,32,0,,
bem2d_log_circle_n1024,global_relative,1e-06,offdiagonal_inadmissible,110,0,0.25,0.25
bem2d_log_circle_n1024,hybrid,0.0001,admissible,270,0,0.09375,0.125
bem2d_log_circle_n1024,hybrid,0.0001,diagonal,32,0,,
bem2d_log_circle_n1024,hybrid,0.0001,offdiagonal_inadmissible,110,0,0.1875,0.1875
bem2d_log_circle_n1024,hybrid,0.001,admissible,270,0,0.0625,0.09375
bem2d_log_circle_n1024,hybrid,0.001,diagonal,32,0,,
bem2d_log_circle_n1024,hybrid,0.001,offdiagonal_inadmissible,110,0,0.15625,0.15625
bem2d_log_circle_n1024,hybrid,0.002,admissible,270,0,0.0625,0.09375
bem2d_log_circle_n1024,hybrid,0.002,diagonal,32,0,,
bem2d_log_circle_n1024,hybrid,0.002,offdiagonal_inadmissible,110,0,0.15625,0.15625
bem2d_log_circle_n1024,hybrid,0.005,admissible,270,0,0.0625,0.09375
bem2d_log_circle_n1024,hybrid,0.005,diagonal,32,0,,
bem2d_log_circle_n1024,hybrid,0.005,offdiagonal_inadmissible,110,0,0.125,0.125
bem2d_log_circle_n1024,hybrid,0.01,admissible,270,0,0.0625,0.0625
bem2d_log_circle_n1024,hybrid,0.01,diagonal,32,0,,
bem2d_log_circle_n1024,hybrid,0.01,offdiagonal_inadmissible,110,0,0.125,0.125
bem2d_log_circle_n1024,hybrid,0.02,admissible,270,0,0.046875,0.0625
bem2d_log_circle_n1024,hybrid,0.02,diagonal,32,0,,
bem2d_log_circle_n1024,hybrid,0.02,offdiagonal_inadmissible,110,0,0.125,0.125
bem2d_log_circle_n1024,hybrid,0.05,admissible,270,0,0.03125,0.0625
bem2d_log_circle_n1024,hybrid,0.05,diagonal,32,0,,
bem2d_log_circle_n1024,hybrid,0.05,offdiagonal_inadmissible,110,0,0.09375,0.09375
bem2d_log_circle_n1024,hybrid,0.1,admissible,270,0,0.03125,0.0625
bem2d_log_circle_n1024,hybrid,0.1,diagonal,32,0,,
bem2d_log_circle_n1024,hybrid,0.1,offdiagonal_inadmissible,110,0,0.09375,0.09375
bem2d_log_circle_n1024,hybrid,1e-05,admissible,270,0,0.09375,0.125
bem2d_log_circle_n1024,hybrid,1e-05,diagonal,32,0,,
bem2d_log_circle_n1024,hybrid,1e-05,offdiagonal_inadmissible,110,0,0.21875,0.21875
bem2d_log_circle_n1024,hybrid,1e-06,admissible,270,0,0.125,0.15625
bem2d_log_circle_n1024,hybrid,1e-06,diagonal,32,0,,
bem2d_log_circle_n1024,hybrid,1e-06,offdiagonal_inadmissible,110,0,0.25,0.25
bem2d_log_circle_n2048,block_relative,0.0001,admissible,562,0,0.0625,0.09375
bem2d_log_circle_n2048,block_relative,0.0001,diagonal,64,0,,
bem2d_log_circle_n2048,block_relative,0.0001,offdiagonal_inadmissible,212,0,0.1875,0.1875
bem2d_log_circle_n2048,block_relative,0.001,admissible,562,0,0.0625,0.09375
bem2d_log_circle_n2048,block_relative,0.001,diagonal,64,0,,
bem2d_log_circle_n2048,block_relative,0.001,offdiagonal_inadmissible,212,0,0.15625,0.15625
bem2d_log_circle_n2048,block_relative,0.002,admissible,562,0,0.0625,0.09375
bem2d_log_circle_n2048,block_relative,0.002,diagonal,64,0,,
bem2d_log_circle_n2048,block_relative,0.002,offdiagonal_inadmissible,212,0,0.15625,0.15625
bem2d_log_circle_n2048,block_relative,0.005,admissible,562,0,0.0625,0.09375
bem2d_log_circle_n2048,block_relative,0.005,diagonal,64,0,,
bem2d_log_circle_n2048,block_relative,0.005,offdiagonal_inadmissible,212,0,0.125,0.125
bem2d_log_circle_n2048,block_relative,0.01,admissible,562,0,0.0625,0.0625
bem2d_log_circle_n2048,block_relative,0.01,diagonal,64,0,,
bem2d_log_circle_n2048,block_relative,0.01,offdiagonal_inadmissible,212,0,0.125,0.125
bem2d_log_circle_n2048,block_relative,0.02,admissible,562,0,0.0625,0.0625
bem2d_log_circle_n2048,block_relative,0.02,diagonal,64,0,,
bem2d_log_circle_n2048,block_relative,0.02,offdiagonal_inadmissible,212,0,0.125,0.125
bem2d_log_circle_n2048,block_relative,0.05,admissible,562,0,0.0625,0.0625
bem2d_log_circle_n2048,block_relative,0.05,diagonal,64,0,,
bem2d_log_circle_n2048,block_relative,0.05,offdiagonal_inadmissible,212,0,0.09375,0.09375
bem2d_log_circle_n2048,block_relative,0.1,admissible,562,0,0.03125,0.0625
bem2d_log_circle_n2048,block_relative,0.1,diagonal,64,0,,
bem2d_log_circle_n2048,block_relative,0.1,offdiagonal_inadmissible,212,0,0.09375,0.09375
bem2d_log_circle_n2048,block_relative,1e-05,admissible,562,0,0.09375,0.125
bem2d_log_circle_n2048,block_relative,1e-05,diagonal,64,0,,
bem2d_log_circle_n2048,block_relative,1e-05,offdiagonal_inadmissible,212,0,0.21875,0.21875
bem2d_log_circle_n2048,block_relative,1e-06,admissible,562,0,0.09375,0.125
bem2d_log_circle_n2048,block_relative,1e-06,diagonal,64,0,,
bem2d_log_circle_n2048,block_relative,1e-06,offdiagonal_inadmissible,212,0,0.25,0.25
bem2d_log_circle_n2048,global_relative,0.0001,admissible,562,0,0.0625,0.09375
bem2d_log_circle_n2048,global_relative,0.0001,diagonal,64,0,,
bem2d_log_circle_n2048,global_relative,0.0001,offdiagonal_inadmissible,212,0,0.1875,0.1875
bem2d_log_circle_n2048,global_relative,0.001,admissible,562,0,0.0625,0.09375
bem2d_log_circle_n2048,global_relative,0.001,diagonal,64,0,,
bem2d_log_circle_n2048,global_relative,0.001,offdiagonal_inadmissible,212,0,0.15625,0.15625
bem2d_log_circle_n2048,global_relative,0.002,admissible,562,0,0.0625,0.09375
bem2d_log_circle_n2048,global_relative,0.002,diagonal,64,0,,
bem2d_log_circle_n2048,global_relative,0.002,offdiagonal_inadmissible,212,0,0.15625,0.15625
bem2d_log_circle_n2048,global_relative,0.005,admissible,562,0,0.0625,0.0625
bem2d_log_circle_n2048,global_relative,0.005,diagonal,64,0,,
bem2d_log_circle_n2048,global_relative,0.005,offdiagonal_inadmissible,212,0,0.125,0.125
bem2d_log_circle_n2048,global_relative,0.01,admissible,562,0,0.0625,0.0625
bem2d_log_circle_n2048,global_relative,0.01,diagonal,64,0,,
bem2d_log_circle_n2048,global_relative,0.01,offdiagonal_inadmissible,212,0,0.125,0.125
bem2d_log_circle_n2048,global_relative,0.02,admissible,562,0,0.03125,0.0625
bem2d_log_circle_n2048,global_relative,0.02,diagonal,64,0,,
bem2d_log_circle_n2048,global_relative,0.02,offdiagonal_inadmissible,212,0,0.125,0.125
bem2d_log_circle_n2048,global_relative,0.05,admissible,562,0,0.03125,0.0625
bem2d_log_circle_n2048,global_relative,0.05,diagonal,64,0,,
bem2d_log_circle_n2048,global_relative,0.05,offdiagonal_inadmissible,212,0,0.09375,0.09375
bem2d_log_circle_n2048,global_relative,0.1,admissible,562,0,0.03125,0.0625
bem2d_log_circle_n2048,global_relative,0.1,diagonal,64,0,,
bem2d_log_circle_n2048,global_relative,0.1,offdiagonal_inadmissible,212,0,0.09375,0.09375
bem2d_log_circle_n2048,global_relative,1e-05,admissible,562,0,0.09375,0.125
bem2d_log_circle_n2048,global_relative,1e-05,diagonal,64,0,,
bem2d_log_circle_n2048,global_relative,1e-05,offdiagonal_inadmissible,212,0,0.21875,0.21875
bem2d_log_circle_n2048,global_relative,1e-06,admissible,562,0,0.09375,0.125
bem2d_log_circle_n2048,global_relative,1e-06,diagonal,64,0,,
bem2d_log_circle_n2048,global_relative,1e-06,offdiagonal_inadmissible,212,0,0.25,0.25
bem2d_log_circle_n2048,hybrid,0.0001,admissible,562,0,0.0625,0.09375
bem2d_log_circle_n2048,hybrid,0.0001,diagonal,64,0,,
bem2d_log_circle_n2048,hybrid,0.0001,offdiagonal_inadmissible,212,0,0.1875,0.1875
bem2d_log_circle_n2048,hybrid,0.001,admissible,562,0,0.0625,0.09375
bem2d_log_circle_n2048,hybrid,0.001,diagonal,64,0,,
bem2d_log_circle_n2048,hybrid,0.001,offdiagonal_inadmissible,212,0,0.15625,0.15625
bem2d_log_circle_n2048,hybrid,0.002,admissible,562,0,0.0625,0.09375
bem2d_log_circle_n2048,hybrid,0.002,diagonal,64,0,,
bem2d_log_circle_n2048,hybrid,0.002,offdiagonal_inadmissible,212,0,0.15625,0.15625
bem2d_log_circle_n2048,hybrid,0.005,admissible,562,0,0.0625,0.09375
bem2d_log_circle_n2048,hybrid,0.005,diagonal,64,0,,
bem2d_log_circle_n2048,hybrid,0.005,offdiagonal_inadmissible,212,0,0.125,0.125
bem2d_log_circle_n2048,hybrid,0.01,admissible,562,0,0.0625,0.0625
bem2d_log_circle_n2048,hybrid,0.01,diagonal,64,0,,
bem2d_log_circle_n2048,hybrid,0.01,offdiagonal_inadmissible,212,0,0.125,0.125
bem2d_log_circle_n2048,hybrid,0.02,admissible,562,0,0.0625,0.0625
bem2d_log_circle_n2048,hybrid,0.02,diagonal,64,0,,
bem2d_log_circle_n2048,hybrid,0.02,offdiagonal_inadmissible,212,0,0.125,0.125
bem2d_log_circle_n2048,hybrid,0.05,admissible,562,0,0.0625,0.0625
bem2d_log_circle_n2048,hybrid,0.05,diagonal,64,0,,
bem2d_log_circle_n2048,hybrid,0.05,offdiagonal_inadmissible,212,0,0.09375,0.09375
bem2d_log_circle_n2048,hybrid,0.1,admissible,562,0,0.03125,0.0625
bem2d_log_circle_n2048,hybrid,0.1,diagonal,64,0,,
bem2d_log_circle_n2048,hybrid,0.1,offdiagonal_inadmissible,212,0,0.09375,0.09375
bem2d_log_circle_n2048,hybrid,1e-05,admissible,562,0,0.09375,0.125
bem2d_log_circle_n2048,hybrid,1e-05,diagonal,64,0,,
bem2d_log_circle_n2048,hybrid,1e-05,offdiagonal_inadmissible,212,0,0.21875,0.21875
bem2d_log_circle_n2048,hybrid,1e-06,admissible,562,0,0.09375,0.125
bem2d_log_circle_n2048,hybrid,1e-06,diagonal,64,0,,
bem2d_log_circle_n2048,hybrid,1e-06,offdiagonal_inadmissible,212,0,0.25,0.25
bem2d_log_circle_n256,block_relative,0.0001,admissible,24,0,0.125,0.125
bem2d_log_circle_n256,block_relative,0.0001,diagonal,8,0,,
bem2d_log_circle_n256,block_relative,0.0001,offdiagonal_inadmissible,32,0,0.15625,0.1875
bem2d_log_circle_n256,block_relative,0.001,admissible,24,0,0.09375,0.09375
bem2d_log_circle_n256,block_relative,0.001,diagonal,8,0,,
bem2d_log_circle_n256,block_relative,0.001,offdiagonal_inadmissible,32,0,0.15625,0.1875
bem2d_log_circle_n256,block_relative,0.002,admissible,24,0,0.09375,0.09375
bem2d_log_circle_n256,block_relative,0.002,diagonal,8,0,,
bem2d_log_circle_n256,block_relative,0.002,offdiagonal_inadmissible,32,0,0.125,0.15625
bem2d_log_circle_n256,block_relative,0.005,admissible,24,0,0.09375,0.09375
bem2d_log_circle_n256,block_relative,0.005,diagonal,8,0,,
bem2d_log_circle_n256,block_relative,0.005,offdiagonal_inadmissible,32,0,0.125,0.15625
bem2d_log_circle_n256,block_relative,0.01,admissible,24,0,0.09375,0.09375
bem2d_log_circle_n256,block_relative,0.01,diagonal,8,0,,
bem2d_log_circle_n256,block_relative,0.01,offdiagonal_inadmissible,32,0,0.125,0.15625
bem2d_log_circle_n256,block_relative,0.02,admissible,24,0,0.09375,0.09375
bem2d_log_circle_n256,block_relative,0.02,diagonal,8,0,,
bem2d_log_circle_n256,block_relative,0.02,offdiagonal_inadmissible,32,0,0.109375,0.125
bem2d_log_circle_n256,block_relative,0.05,admissible,24,0,0.09375,0.09375
bem2d_log_circle_n256,block_relative,0.05,diagonal,8,0,,
bem2d_log_circle_n256,block_relative,0.05,offdiagonal_inadmissible,32,0,0.078125,0.09375
bem2d_log_circle_n256,block_relative,0.1,admissible,24,0,0.09375,0.09375
bem2d_log_circle_n256,block_relative,0.1,diagonal,8,0,,
bem2d_log_circle_n256,block_relative,0.1,offdiagonal_inadmissible,32,0,0.078125,0.09375
bem2d_log_circle_n256,block_relative,1e-05,admissible,24,0,0.125,0.125
bem2d_log_circle_n256,block_relative,1e-05,diagonal,8,0,,
bem2d_log_circle_n256,block_relative,1e-05,offdiagonal_inadmissible,32,0,0.1875,0.21875
bem2d_log_circle_n256,block_relative,1e-06,admissible,24,0,0.15625,0.15625
bem2d_log_circle_n256,block_relative,1e-06,diagonal,8,0,,
bem2d_log_circle_n256,block_relative,1e-06,offdiagonal_inadmissible,32,0,0.203125,0.25
bem2d_log_circle_n256,global_relative,0.0001,admissible,24,0,0.09375,0.09375
bem2d_log_circle_n256,global_relative,0.0001,diagonal,8,0,,
bem2d_log_circle_n256,global_relative,0.0001,offdiagonal_inadmissible,32,0,0.15625,0.1875
bem2d_log_circle_n256,global_relative,0.001,admissible,24,0,0.09375,0.09375
bem2d_log_circle_n256,global_relative,0.001,diagonal,8,0,,
bem2d_log_circle_n256,global_relative,0.001,offdiagonal_inadmissible,32,0,0.125,0.15625
bem2d_log_circle_n256,global_relative,0.002,admissible,24,0,0.09375,0.09375
bem2d_log_circle_n256,global_relative,0.002,diagonal,8,0,,
bem2d_log_circle_n256,global_relative,0.002,offdiagonal_inadmissible,32,0,0.125,0.15625
bem2d_log_circle_n256,global_relative,0.005,admissible,24,0,0.09375,0.09375
bem2d_log_circle_n256,global_relative,0.005,diagonal,8,0,,
bem2d_log_circle_n256,global_relative,0.005,offdiagonal_inadmissible,32,0,0.125,0.15625
bem2d_log_circle_n256,global_relative,0.01,admissible,24,0,0.0625,0.09375
bem2d_log_circle_n256,global_relative,0.01,diagonal,8,0,,
bem2d_log_circle_n256,global_relative,0.01,offdiagonal_inadmissible,32,0,0.109375,0.15625
bem2d_log_circle_n256,global_relative,0.02,admissible,24,0,0.0625,0.09375
bem2d_log_circle_n256,global_relative,0.02,diagonal,8,0,,
bem2d_log_circle_n256,global_relative,0.02,offdiagonal_inadmissible,32,0,0.09375,0.125
bem2d_log_circle_n256,global_relative,0.05,admissible,24,0,0.0625,0.09375
bem2d_log_circle_n256,global_relative,0.05,diagonal,8,0,,
bem2d_log_circle_n256,global_relative,0.05,offdiagonal_inadmissible,32,0,0.078125,0.09375
bem2d_log_circle_n256,global_relative,0.1,admissible,24,0,0.0625,0.09375
bem2d_log_circle_n256,global_relative,0.1,diagonal,8,0,,
bem2d_log_circle_n256,global_relative,0.1,offdiagonal_inadmissible,32,0,0.078125,0.09375
bem2d_log_circle_n256,global_relative,1e-05,admissible,24,0,0.125,0.125
bem2d_log_circle_n256,global_relative,1e-05,diagonal,8,0,,
bem2d_log_circle_n256,global_relative,1e-05,offdiagonal_inadmissible,32,0,0.171875,0.21875
bem2d_log_circle_n256,global_relative,1e-06,admissible,24,0,0.125,0.125
bem2d_log_circle_n256,global_relative,1e-06,diagonal,8,0,,
bem2d_log_circle_n256,global_relative,1e-06,offdiagonal_inadmissible,32,0,0.203125,0.25
bem2d_log_circle_n256,hybrid,0.0001,admissible,24,0,0.125,0.125
bem2d_log_circle_n256,hybrid,0.0001,diagonal,8,0,,
bem2d_log_circle_n256,hybrid,0.0001,offdiagonal_inadmissible,32,0,0.15625,0.1875
bem2d_log_circle_n256,hybrid,0.001,admissible,24,0,0.09375,0.09375
bem2d_log_circle_n256,hybrid,0.001,diagonal,8,0,,
bem2d_log_circle_n256,hybrid,0.001,offdiagonal_inadmissible,32,0,0.15625,0.1875
bem2d_log_circle_n256,hybrid,0.002,admissible,24,0,0.09375,0.09375
bem2d_log_circle_n256,hybrid,0.002,diagonal,8,0,,
bem2d_log_circle_n256,hybrid,0.002,offdiagonal_inadmissible,32,0,0.125,0.15625
bem2d_log_circle_n256,hybrid,0.005,admissible,24,0,0.09375,0.09375
bem2d_log_circle_n256,hybrid,0.005,diagonal,8,0,,
bem2d_log_circle_n256,hybrid,0.005,offdiagonal_inadmissible,32,0,0.125,0.15625
bem2d_log_circle_n256,hybrid,0.01,admissible,24,0,0.09375,0.09375
bem2d_log_circle_n256,hybrid,0.01,diagonal,8,0,,
bem2d_log_circle_n256,hybrid,0.01,offdiagonal_inadmissible,32,0,0.125,0.15625
bem2d_log_circle_n256,hybrid,0.02,admissible,24,0,0.09375,0.09375
bem2d_log_circle_n256,hybrid,0.02,diagonal,8,0,,
bem2d_log_circle_n256,hybrid,0.02,offdiagonal_inadmissible,32,0,0.109375,0.125
bem2d_log_circle_n256,hybrid,0.05,admissible,24,0,0.09375,0.09375
bem2d_log_circle_n256,hybrid,0.05,diagonal,8,0,,
bem2d_log_circle_n256,hybrid,0.05,offdiagonal_inadmissible,32,0,0.078125,0.09375
bem2d_log_circle_n256,hybrid,0.1,admissible,24,0,0.09375,0.09375
bem2d_log_circle_n256,hybrid,0.1,diagonal,8,0,,
bem2d_log_circle_n256,hybrid,0.1,offdiagonal_inadmissible,32,0,0.078125,0.09375
bem2d_log_circle_n256,hybrid,1e-05,admissible,24,0,0.125,0.125
bem2d_log_circle_n256,hybrid,1e-05,diagonal,8,0,,
bem2d_log_circle_n256,hybrid,1e-05,offdiagonal_inadmissible,32,0,0.1875,0.21875
bem2d_log_circle_n256,hybrid,1e-06,admissible,24,0,0.15625,0.15625
bem2d_log_circle_n256,hybrid,1e-06,diagonal,8,0,,
bem2d_log_circle_n256,hybrid,1e-06,offdiagonal_inadmissible,32,0,0.203125,0.25
bem2d_log_circle_n512,block_relative,0.0001,admissible,108,0,0.09375,0.125
bem2d_log_circle_n512,block_relative,0.0001,diagonal,16,0,,
bem2d_log_circle_n512,block_relative,0.0001,offdiagonal_inadmissible,60,0,0.1875,0.1875
bem2d_log_circle_n512,block_relative,0.001,admissible,108,0,0.09375,0.09375
bem2d_log_circle_n512,block_relative,0.001,diagonal,16,0,,
bem2d_log_circle_n512,block_relative,0.001,offdiagonal_inadmissible,60,0,0.15625,0.15625
bem2d_log_circle_n512,block_relative,0.002,admissible,108,0,0.09375,0.09375
bem2d_log_circle_n512,block_relative,0.002,diagonal,16,0,,
bem2d_log_circle_n512,block_relative,0.002,offdiagonal_inadmissible,60,0,0.15625,0.15625
bem2d_log_circle_n512,block_relative,0.005,admissible,108,0,0.0625,0.09375
bem2d_log_circle_n512,block_relative,0.005,diagonal,16,0,,
bem2d_log_circle_n512,block_relative,0.005,offdiagonal_inadmissible,60,0,0.125,0.125
bem2d_log_circle_n512,block_relative,0.01,admissible,108,0,0.0625,0.09375
bem2d_log_circle_n512,block_relative,0.01,diagonal,16,0,,
bem2d_log_circle_n512,block_relative,0.01,offdiagonal_inadmissible,60,0,0.125,0.125
bem2d_log_circle_n512,block_relative,0.02,admissible,108,0,0.0625,0.0625
bem2d_log_circle_n512,block_relative,0.02,diagonal,16,0,,
bem2d_log_circle_n512,block_relative,0.02,offdiagonal_inadmissible,60,0,0.125,0.125
bem2d_log_circle_n512,block_relative,0.05,admissible,108,0,0.0625,0.0625
bem2d_log_circle_n512,block_relative,0.05,diagonal,16,0,,
bem2d_log_circle_n512,block_relative,0.05,offdiagonal_inadmissible,60,0,0.09375,0.09375
bem2d_log_circle_n512,block_relative,0.1,admissible,108,0,0.0625,0.0625
bem2d_log_circle_n512,block_relative,0.1,diagonal,16,0,,
bem2d_log_circle_n512,block_relative,0.1,offdiagonal_inadmissible,60,0,0.09375,0.09375
bem2d_log_circle_n512,block_relative,1e-05,admissible,108,0,0.125,0.125
bem2d_log_circle_n512,block_relative,1e-05,diagonal,16,0,,
bem2d_log_circle_n512,block_relative,1e-05,offdiagonal_inadmissible,60,0,0.25,0.25
bem2d_log_circle_n512,block_relative,1e-06,admissible,108,0,0.125,0.15625
bem2d_log_circle_n512,block_relative,1e-06,diagonal,16,0,,
bem2d_log_circle_n512,block_relative,1e-06,offdiagonal_inadmissible,60,0,0.25,0.25
bem2d_log_circle_n512,global_relative,0.0001,admissible,108,0,0.09375,0.09375
bem2d_log_circle_n512,global_relative,0.0001,diagonal,16,0,,
bem2d_log_circle_n512,global_relative,0.0001,offdiagonal_inadmissible,60,0,0.1875,0.1875
bem2d_log_circle_n512,global_relative,0.001,admissible,108,0,0.0625,0.09375
bem2d_log_circle_n512,global_relative,0.001,diagonal,16,0,,
bem2d_log_circle_n512,global_relative,0.001,offdiagonal_inadmissible,60,0,0.15625,0.15625
bem2d_log_circle_n512,global_relative,0.002,admissible,108,0,0.0625,0.09375
bem2d_log_circle_n512,global_relative,0.002,diagonal,16,0,,
bem2d_log_circle_n512,global_relative,0.002,offdiagonal_inadmissible,60,0,0.15625,0.15625
bem2d_log_circle_n512,global_relative,0.005,admissible,108,0,0.0625,0.0625
bem2d_log_circle_n512,global_relative,0.005,diagonal,16,0,,
bem2d_log_circle_n512,global_relative,0.005,offdiagonal_inadmissible,60,0,0.125,0.125
bem2d_log_circle_n512,global_relative,0.01,admissible,108,0,0.0625,0.0625
bem2d_log_circle_n512,global_relative,0.01,diagonal,16,0,,
bem2d_log_circle_n512,global_relative,0.01,offdiagonal_inadmissible,60,0,0.125,0.125
bem2d_log_circle_n512,global_relative,0.02,admissible,108,0,0.0625,0.0625
bem2d_log_circle_n512,global_relative,0.02,diagonal,16,0,,
bem2d_log_circle_n512,global_relative,0.02,offdiagonal_inadmissible,60,0,0.125,0.125
bem2d_log_circle_n512,global_relative,0.05,admissible,108,0,0.046875,0.0625
bem2d_log_circle_n512,global_relative,0.05,diagonal,16,0,,
bem2d_log_circle_n512,global_relative,0.05,offdiagonal_inadmissible,60,0,0.09375,0.09375
bem2d_log_circle_n512,global_relative,0.1,admissible,108,0,0.03125,0.046875
bem2d_log_circle_n512,global_relative,0.1,diagonal,16,0,,
bem2d_log_circle_n512,global_relative,0.1,offdiagonal_inadmissible,60,0,0.09375,0.09375
bem2d_log_circle_n512,global_relative,1e-05,admissible,108,0,0.09375,0.125
bem2d_log_circle_n512,global_relative,1e-05,diagonal,16,0,,
bem2d_log_circle_n512,global_relative,1e-05,offdiagonal_inadmissible,60,0,0.21875,0.21875
bem2d_log_circle_n512,global_relative,1e-06,admissible,108,0,0.125,0.125
bem2d_log_circle_n512,global_relative,1e-06,diagonal,16,0,,
bem2d_log_circle_n512,global_relative,1e-06,offdiagonal_inadmissible,60,0,0.25,0.25
bem2d_log_circle_n512,hybrid,0.0001,admissible,108,0,0.09375,0.125
bem2d_log_circle_n512,hybrid,0.0001,diagonal,16,0,,
bem2d_log_circle_n512,hybrid,0.0001,offdiagonal_inadmissible,60,0,0.1875,0.1875
bem2d_log_circle_n512,hybrid,0.001,admissible,108,0,0.09375,0.09375
bem2d_log_circle_n512,hybrid,0.001,diagonal,16,0,,
bem2d_log_circle_n512,hybrid,0.001,offdiagonal_inadmissible,60,0,0.15625,0.15625
bem2d_log_circle_n512,hybrid,0.002,admissible,108,0,0.09375,0.09375
bem2d_log_circle_n512,hybrid,0.002,diagonal,16,0,,
bem2d_log_circle_n512,hybrid,0.002,offdiagonal_inadmissible,60,0,0.15625,0.15625
bem2d_log_circle_n512,hybrid,0.005,admissible,108,0,0.0625,0.09375
bem2d_log_circle_n512,hybrid,0.005,diagonal,16,0,,
bem2d_log_circle_n512,hybrid,0.005,offdiagonal_inadmissible,60,0,0.125,0.125
bem2d_log_circle_n512,hybrid,0.01,admissible,108,0,0.0625,0.09375
bem2d_log_circle_n512,hybrid,0.01,diagonal,16,0,,
bem2d_log_circle_n512,hybrid,0.01,offdiagonal_inadmissible,60,0,0.125,0.125
bem2d_log_circle_n512,hybrid,0.02,admissible,108,0,0.0625,0.0625
bem2d_log_circle_n512,hybrid,0.02,diagonal,16,0,,
bem2d_log_circle_n512,hybrid,0.02,offdiagonal_inadmissible,60,0,0.125,0.125
bem2d_log_circle_n512,hybrid,0.05,admissible,108,0,0.0625,0.0625
bem2d_log_circle_n512,hybrid,0.05,diagonal,16,0,,
bem2d_log_circle_n512,hybrid,0.05,offdiagonal_inadmissible,60,0,0.09375,0.09375
bem2d_log_circle_n512,hybrid,0.1,admissible,108,0,0.0625,0.0625
bem2d_log_circle_n512,hybrid,0.1,diagonal,16,0,,
bem2d_log_circle_n512,hybrid,0.1,offdiagonal_inadmissible,60,0,0.09375,0.09375
bem2d_log_circle_n512,hybrid,1e-05,admissible,108,0,0.125,0.125
bem2d_log_circle_n512,hybrid,1e-05,diagonal,16,0,,
bem2d_log_circle_n512,hybrid,1e-05,offdiagonal_inadmissible,60,0,0.25,0.25
bem2d_log_circle_n512,hybrid,1e-06,admissible,108,0,0.125,0.15625
bem2d_log_circle_n512,hybrid,1e-06,diagonal,16,0,,
bem2d_log_circle_n512,hybrid,1e-06,offdiagonal_inadmissible,60,0,0.25,0.25
bem2d_log_ellipse_n1024,block_relative,0.0001,admissible,300,0,0.09375,0.09375
bem2d_log_ellipse_n1024,block_relative,0.0001,diagonal,32,0,,
bem2d_log_ellipse_n1024,block_relative,0.0001,offdiagonal_inadmissible,128,0,0.15625,0.1875
bem2d_log_ellipse_n1024,block_relative,0.001,admissible,300,0,0.09375,0.09375
bem2d_log_ellipse_n1024,block_relative,0.001,diagonal,32,0,,
bem2d_log_ellipse_n1024,block_relative,0.001,offdiagonal_inadmissible,128,0,0.125,0.15625
bem2d_log_ellipse_n1024,block_relative,0.002,admissible,300,0,0.0625,0.09375
bem2d_log_ellipse_n1024,block_relative,0.002,diagonal,32,0,,
bem2d_log_ellipse_n1024,block_relative,0.002,offdiagonal_inadmissible,128,0,0.125,0.15625
bem2d_log_ellipse_n1024,block_relative,0.005,admissible,300,0,0.0625,0.09375
bem2d_log_ellipse_n1024,block_relative,0.005,diagonal,32,0,,
bem2d_log_ellipse_n1024,block_relative,0.005,offdiagonal_inadmissible,128,0,0.109375,0.15625
bem2d_log_ellipse_n1024,block_relative,0.01,admissible,300,0,0.0625,0.09375
bem2d_log_ellipse_n1024,block_relative,0.01,diagonal,32,0,,
bem2d_log_ellipse_n1024,block_relative,0.01,offdiagonal_inadmissible,128,0,0.109375,0.125
bem2d_log_ellipse_n1024,block_relative,0.02,admissible,300,0,0.0625,0.09375
bem2d_log_ellipse_n1024,block_relative,0.02,diagonal,32,0,,
bem2d_log_ellipse_n1024,block_relative,0.02,offdiagonal_inadmissible,128,0,0.09375,0.125
bem2d_log_ellipse_n1024,block_relative,0.05,admissible,300,0,0.0625,0.0625
bem2d_log_ellipse_n1024,block_relative,0.05,diagonal,32,0,,
bem2d_log_ellipse_n1024,block_relative,0.05,offdiagonal_inadmissible,128,0,0.078125,0.09375
bem2d_log_ellipse_n1024,block_relative,0.1,admissible,300,0,0.0625,0.0625
bem2d_log_ellipse_n1024,block_relative,0.1,diagonal,32,0,,
bem2d_log_ellipse_n1024,block_relative,0.1,offdiagonal_inadmissible,128,0,0.078125,0.09375
bem2d_log_ellipse_n1024,block_relative,1e-05,admissible,300,0,0.09375,0.125
bem2d_log_ellipse_n1024,block_relative,1e-05,diagonal,32,0,,
bem2d_log_ellipse_n1024,block_relative,1e-05,offdiagonal_inadmissible,128,0,0.171875,0.25
bem2d_log_ellipse_n1024,block_relative,1e-06,admissible,300,0,0.125,0.125
bem2d_log_ellipse_n1024,block_relative,1e-06,diagonal,32,0,,
bem2d_log_ellipse_n1024,block_relative,1e-06,offdiagonal_inadmissible,128,0,0.203125,0.25
bem2d_log_ellipse_n1024,global_relative,0.0001,admissible,300,0,0.0625,0.09375
bem2d_log_ellipse_n1024,global_relative,0.0001,diagonal,32,0,,
bem2d_log_ellipse_n1024,global_relative,0.0001,offdiagonal_inadmissible,128,0,0.15625,0.1875
bem2d_log_ellipse_n1024,global_relative,0.001,admissible,300,0,0.0625,0.09375
bem2d_log_ellipse_n1024,global_relative,0.001,diagonal,32,0,,
bem2d_log_ellipse_n1024,global_relative,0.001,offdiagonal_inadmissible,128,0,0.125,0.15625
bem2d_log_ellipse_n1024,global_relative,0.002,admissible,300,0,0.0625,0.09375
bem2d_log_ellipse_n1024,global_relative,0.002,diagonal,32,0,,
bem2d_log_ellipse_n1024,global_relative,0.002,offdiagonal_inadmissible,128,0,0.109375,0.15625
bem2d_log_ellipse_n1024,global_relative,0.005,admissible,300,0,0.0625,0.0625
bem2d_log_ellipse_n1024,global_relative,0.005,diagonal,32,0,,
bem2d_log_ellipse_n1024,global_relative,0.005,offdiagonal_inadmissible,128,0,0.09375,0.125
bem2d_log_ellipse_n1024,global_relative,0.01,admissible,300,0,0.0625,0.0625
bem2d_log_ellipse_n1024,global_relative,0.01,diagonal,32,0,,
bem2d_log_ellipse_n1024,global_relative,0.01,offdiagonal_inadmissible,128,0,0.09375,0.125
bem2d_log_ellipse_n1024,global_relative,0.02,admissible,300,0,0.03125,0.0625
bem2d_log_ellipse_n1024,global_relative,0.02,diagonal,32,0,,
bem2d_log_ellipse_n1024,global_relative,0.02,offdiagonal_inadmissible,128,0,0.078125,0.125
bem2d_log_ellipse_n1024,global_relative,0.05,admissible,300,0,0.03125,0.0625
bem2d_log_ellipse_n1024,global_relative,0.05,diagonal,32,0,,
bem2d_log_ellipse_n1024,global_relative,0.05,offdiagonal_inadmissible,128,0,0.078125,0.09375
bem2d_log_ellipse_n1024,global_relative,0.1,admissible,300,0,0.03125,0.03125
bem2d_log_ellipse_n1024,global_relative,0.1,diagonal,32,0,,
bem2d_log_ellipse_n1024,global_relative,0.1,offdiagonal_inadmissible,128,0,0.078125,0.09375
bem2d_log_ellipse_n1024,global_relative,1e-05,admissible,300,0,0.09375,0.09375
bem2d_log_ellipse_n1024,global_relative,1e-05,diagonal,32,0,,
bem2d_log_ellipse_n1024,global_relative,1e-05,offdiagonal_inadmissible,128,0,0.171875,0.25
bem2d_log_ellipse_n1024,global_relative,1e-06,admissible,300,0,0.09375,0.125
bem2d_log_ellipse_n1024,global_relative,1e-06,diagonal,32,0,,
bem2d_log_ellipse_n1024,global_relative,1e-06,offdiagonal_inadmissible,128,0,0.203125,0.25
bem2d_log_ellipse_n1024,hybrid,0.0001,admissible,300,0,0.09375,0.09375
bem2d_log_ellipse_n1024,hybrid,0.0001,diagonal,32,0,,
bem2d_log_ellipse_n1024,hybrid,0.0001,offdiagonal_inadmissible,128,0,0.15625,0.1875
bem2d_log_ellipse_n1024,hybrid,0.001,admissible,300,0,0.09375,0.09375
bem2d_log_ellipse_n1024,hybrid,0.001,diagonal,32,0,,
bem2d_log_ellipse_n1024,hybrid,0.001,offdiagonal_inadmissible,128,0,0.125,0.15625
bem2d_log_ellipse_n1024,hybrid,0.002,admissible,300,0,0.0625,0.09375
bem2d_log_ellipse_n1024,hybrid,0.002,diagonal,32,0,,
bem2d_log_ellipse_n1024,hybrid,0.002,offdiagonal_inadmissible,128,0,0.125,0.15625
bem2d_log_ellipse_n1024,hybrid,0.005,admissible,300,0,0.0625,0.09375
bem2d_log_ellipse_n1024,hybrid,0.005,diagonal,32,0,,
bem2d_log_ellipse_n1024,hybrid,0.005,offdiagonal_inadmissible,128,0,0.109375,0.15625
bem2d_log_ellipse_n1024,hybrid,0.01,admissible,300,0,0.0625,0.09375
bem2d_log_ellipse_n1024,hybrid,0.01,diagonal,32,0,,
bem2d_log_ellipse_n1024,hybrid,0.01,offdiagonal_inadmissible,128,0,0.109375,0.125
bem2d_log_ellipse_n1024,hybrid,0.02,admissible,300,0,0.0625,0.09375
bem2d_log_ellipse_n1024,hybrid,0.02,diagonal,32,0,,
bem2d_log_ellipse_n1024,hybrid,0.02,offdiagonal_inadmissible,128,0,0.09375,0.125
bem2d_log_ellipse_n1024,hybrid,0.05,admissible,300,0,0.0625,0.0625
bem2d_log_ellipse_n1024,hybrid,0.05,diagonal,32,0,,
bem2d_log_ellipse_n1024,hybrid,0.05,offdiagonal_inadmissible,128,0,0.078125,0.09375
bem2d_log_ellipse_n1024,hybrid,0.1,admissible,300,0,0.0625,0.0625
bem2d_log_ellipse_n1024,hybrid,0.1,diagonal,32,0,,
bem2d_log_ellipse_n1024,hybrid,0.1,offdiagonal_inadmissible,128,0,0.078125,0.09375
bem2d_log_ellipse_n1024,hybrid,1e-05,admissible,300,0,0.09375,0.125
bem2d_log_ellipse_n1024,hybrid,1e-05,diagonal,32,0,,
bem2d_log_ellipse_n1024,hybrid,1e-05,offdiagonal_inadmissible,128,0,0.171875,0.25
bem2d_log_ellipse_n1024,hybrid,1e-06,admissible,300,0,0.125,0.125
bem2d_log_ellipse_n1024,hybrid,1e-06,diagonal,32,0,,
bem2d_log_ellipse_n1024,hybrid,1e-06,offdiagonal_inadmissible,128,0,0.203125,0.25
bem2d_log_ellipse_n2048,block_relative,0.0001,admissible,620,0,0.0625,0.09375
bem2d_log_ellipse_n2048,block_relative,0.0001,diagonal,64,0,,
bem2d_log_ellipse_n2048,block_relative,0.0001,offdiagonal_inadmissible,256,0,0.15625,0.1875
bem2d_log_ellipse_n2048,block_relative,0.001,admissible,620,0,0.0625,0.09375
bem2d_log_ellipse_n2048,block_relative,0.001,diagonal,64,0,,
bem2d_log_ellipse_n2048,block_relative,0.001,offdiagonal_inadmissible,256,0,0.125,0.15625
bem2d_log_ellipse_n2048,block_relative,0.002,admissible,620,0,0.0625,0.09375
bem2d_log_ellipse_n2048,block_relative,0.002,diagonal,64,0,,
bem2d_log_ellipse_n2048,block_relative,0.002,offdiagonal_inadmissible,256,0,0.125,0.15625
bem2d_log_ellipse_n2048,block_relative,0.005,admissible,620,0,0.0625,0.0625
bem2d_log_ellipse_n2048,block_relative,0.005,diagonal,64,0,,
bem2d_log_ellipse_n2048,block_relative,0.005,offdiagonal_inadmissible,256,0,0.109375,0.125
bem2d_log_ellipse_n2048,block_relative,0.01,admissible,620,0,0.0625,0.0625
bem2d_log_ellipse_n2048,block_relative,0.01,diagonal,64,0,,
bem2d_log_ellipse_n2048,block_relative,0.01,offdiagonal_inadmissible,256,0,0.09375,0.125
bem2d_log_ellipse_n2048,block_relative,0.02,admissible,620,0,0.0625,0.0625
bem2d_log_ellipse_n2048,block_relative,0.02,diagonal,64,0,,
bem2d_log_ellipse_n2048,block_relative,0.02,offdiagonal_inadmissible,256,0,0.09375,0.125
bem2d_log_ellipse_n2048,block_relative,0.05,admissible,620,0,0.03125,0.0625
bem2d_log_ellipse_n2048,block_relative,0.05,diagonal,64,0,,
bem2d_log_ellipse_n2048,block_relative,0.05,offdiagonal_inadmissible,256,0,0.078125,0.09375
bem2d_log_ellipse_n2048,block_relative,0.1,admissible,620,0,0.03125,0.0625
bem2d_log_ellipse_n2048,block_relative,0.1,diagonal,64,0,,
bem2d_log_ellipse_n2048,block_relative,0.1,offdiagonal_inadmissible,256,0,0.078125,0.09375
bem2d_log_ellipse_n2048,block_relative,1e-05,admissible,620,0,0.09375,0.125
bem2d_log_ellipse_n2048,block_relative,1e-05,diagonal,64,0,,
bem2d_log_ellipse_n2048,block_relative,1e-05,offdiagonal_inadmissible,256,0,0.171875,0.21875
bem2d_log_ellipse_n2048,block_relative,1e-06,admissible,620,0,0.09375,0.125
bem2d_log_ellipse_n2048,block_relative,1e-06,diagonal,64,0,,
bem2d_log_ellipse_n2048,block_relative,1e-06,offdiagonal_inadmissible,256,0,0.203125,0.25
bem2d_log_ellipse_n2048,global_relative,0.0001,admissible,620,0,0.0625,0.09375
bem2d_log_ellipse_n2048,global_relative,0.0001,diagonal,64,0,,
bem2d_log_ellipse_n2048,global_relative,0.0001,offdiagonal_inadmissible,256,0,0.140625,0.1875
bem2d_log_ellipse_n2048,global_relative,0.001,admissible,620,0,0.0625,0.0625
bem2d_log_ellipse_n2048,global_relative,0.001,diagonal,64,0,,
bem2d_log_ellipse_n2048,global_relative,0.001,offdiagonal_inadmissible,256,0,0.125,0.15625
bem2d_log_ellipse_n2048,global_relative,0.002,admissible,620,0,0.0625,0.0625
bem2d_log_ellipse_n2048,global_relative,0.002,diagonal,64,0,,
bem2d_log_ellipse_n2048,global_relative,0.002,offdiagonal_inadmissible,256,0,0.09375,0.15625
bem2d_log_ellipse_n2048,global_relative,0.005,admissible,620,0,0.046875,0.0625
bem2d_log_ellipse_n2048,global_relative,0.005,diagonal,64,0,,
bem2d_log_ellipse_n2048,global_relative,0.005,offdiagonal_inadmissible,256,0,0.09375,0.125
bem2d_log_ellipse_n2048,global_relative,0.01,admissible,620,0,0.03125,0.0625
bem2d_log_ellipse_n2048,global_relative,0.01,diagonal,64,0,,
bem2d_log_ellipse_n2048,global_relative,0.01,offdiagonal_inadmissible,256,0,0.09375,0.125
bem2d_log_ellipse_n2048,global_relative,0.02,admissible,620,0,0.03125,0.0625
bem2d_log_ellipse_n2048,global_relative,0.02,diagonal,64,0,,
bem2d_log_ellipse_n2048,global_relative,0.02,offdiagonal_inadmissible,256,0,0.078125,0.125
bem2d_log_ellipse_n2048,global_relative,0.05,admissible,620,0,0.03125,0.0625
bem2d_log_ellipse_n2048,global_relative,0.05,diagonal,64,0,,
bem2d_log_ellipse_n2048,global_relative,0.05,offdiagonal_inadmissible,256,0,0.078125,0.09375
bem2d_log_ellipse_n2048,global_relative,0.1,admissible,620,0,0.03125,0.03125
bem2d_log_ellipse_n2048,global_relative,0.1,diagonal,64,0,,
bem2d_log_ellipse_n2048,global_relative,0.1,offdiagonal_inadmissible,256,0,0.0625,0.09375
bem2d_log_ellipse_n2048,global_relative,1e-05,admissible,620,0,0.09375,0.125
bem2d_log_ellipse_n2048,global_relative,1e-05,diagonal,64,0,,
bem2d_log_ellipse_n2048,global_relative,1e-05,offdiagonal_inadmissible,256,0,0.171875,0.21875
bem2d_log_ellipse_n2048,global_relative,1e-06,admissible,620,0,0.09375,0.125
bem2d_log_ellipse_n2048,global_relative,1e-06,diagonal,64,0,,
bem2d_log_ellipse_n2048,global_relative,1e-06,offdiagonal_inadmissible,256,0,0.1875,0.25
bem2d_log_ellipse_n2048,hybrid,0.0001,admissible,620,0,0.0625,0.09375
bem2d_log_ellipse_n2048,hybrid,0.0001,diagonal,64,0,,
bem2d_log_ellipse_n2048,hybrid,0.0001,offdiagonal_inadmissible,256,0,0.15625,0.1875
bem2d_log_ellipse_n2048,hybrid,0.001,admissible,620,0,0.0625,0.09375
bem2d_log_ellipse_n2048,hybrid,0.001,diagonal,64,0,,
bem2d_log_ellipse_n2048,hybrid,0.001,offdiagonal_inadmissible,256,0,0.125,0.15625
bem2d_log_ellipse_n2048,hybrid,0.002,admissible,620,0,0.0625,0.09375
bem2d_log_ellipse_n2048,hybrid,0.002,diagonal,64,0,,
bem2d_log_ellipse_n2048,hybrid,0.002,offdiagonal_inadmissible,256,0,0.125,0.15625
bem2d_log_ellipse_n2048,hybrid,0.005,admissible,620,0,0.0625,0.0625
bem2d_log_ellipse_n2048,hybrid,0.005,diagonal,64,0,,
bem2d_log_ellipse_n2048,hybrid,0.005,offdiagonal_inadmissible,256,0,0.109375,0.125
bem2d_log_ellipse_n2048,hybrid,0.01,admissible,620,0,0.0625,0.0625
bem2d_log_ellipse_n2048,hybrid,0.01,diagonal,64,0,,
bem2d_log_ellipse_n2048,hybrid,0.01,offdiagonal_inadmissible,256,0,0.09375,0.125
bem2d_log_ellipse_n2048,hybrid,0.02,admissible,620,0,0.0625,0.0625
bem2d_log_ellipse_n2048,hybrid,0.02,diagonal,64,0,,
bem2d_log_ellipse_n2048,hybrid,0.02,offdiagonal_inadmissible,256,0,0.09375,0.125
bem2d_log_ellipse_n2048,hybrid,0.05,admissible,620,0,0.03125,0.0625
bem2d_log_ellipse_n2048,hybrid,0.05,diagonal,64,0,,
bem2d_log_ellipse_n2048,hybrid,0.05,offdiagonal_inadmissible,256,0,0.078125,0.09375
bem2d_log_ellipse_n2048,hybrid,0.1,admissible,620,0,0.03125,0.0625
bem2d_log_ellipse_n2048,hybrid,0.1,diagonal,64,0,,
bem2d_log_ellipse_n2048,hybrid,0.1,offdiagonal_inadmissible,256,0,0.078125,0.09375
bem2d_log_ellipse_n2048,hybrid,1e-05,admissible,620,0,0.09375,0.125
bem2d_log_ellipse_n2048,hybrid,1e-05,diagonal,64,0,,
bem2d_log_ellipse_n2048,hybrid,1e-05,offdiagonal_inadmissible,256,0,0.171875,0.21875
bem2d_log_ellipse_n2048,hybrid,1e-06,admissible,620,0,0.09375,0.125
bem2d_log_ellipse_n2048,hybrid,1e-06,diagonal,64,0,,
bem2d_log_ellipse_n2048,hybrid,1e-06,offdiagonal_inadmissible,256,0,0.203125,0.25
bem2d_log_ellipse_n256,block_relative,0.0001,admissible,12,0,0.125,0.1875
bem2d_log_ellipse_n256,block_relative,0.0001,diagonal,8,0,,
bem2d_log_ellipse_n256,block_relative,0.0001,offdiagonal_inadmissible,38,0,0.1875,0.34375
bem2d_log_ellipse_n256,block_relative,0.001,admissible,12,0,0.125,0.15625
bem2d_log_ellipse_n256,block_relative,0.001,diagonal,8,0,,
bem2d_log_ellipse_n256,block_relative,0.001,offdiagonal_inadmissible,38,0,0.1875,0.28125
bem2d_log_ellipse_n256,block_relative,0.002,admissible,12,0,0.125,0.15625
bem2d_log_ellipse_n256,block_relative,0.002,diagonal,8,0,,
bem2d_log_ellipse_n256,block_relative,0.002,offdiagonal_inadmissible,38,0,0.1875,0.28125
bem2d_log_ellipse_n256,block_relative,0.005,admissible,12,0,0.125,0.125
bem2d_log_ellipse_n256,block_relative,0.005,diagonal,8,0,,
bem2d_log_ellipse_n256,block_relative,0.005,offdiagonal_inadmissible,38,0,0.15625,0.25
bem2d_log_ellipse_n256,block_relative,0.01,admissible,12,0,0.125,0.125
bem2d_log_ellipse_n256,block_relative,0.01,diagonal,8,0,,
bem2d_log_ellipse_n256,block_relative,0.01,offdiagonal_inadmissible,38,0,0.15625,0.25
bem2d_log_ellipse_n256,block_relative,0.02,admissible,12,0,0.09375,0.125
bem2d_log_ellipse_n256,block_relative,0.02,diagonal,8,0,,
bem2d_log_ellipse_n256,block_relative,0.02,offdiagonal_inadmissible,38,0,0.125,0.21875
bem2d_log_ellipse_n256,block_relative,0.05,admissible,12,0,0.09375,0.125
bem2d_log_ellipse_n256,block_relative,0.05,diagonal,8,0,,
bem2d_log_ellipse_n256,block_relative,0.05,offdiagonal_inadmissible,38,0,0.125,0.21875
bem2d_log_ellipse_n256,block_relative,0.1,admissible,12,0,0.09375,0.125
bem2d_log_ellipse_n256,block_relative,0.1,diagonal,8,0,,
bem2d_log_ellipse_n256,block_relative,0.1,offdiagonal_inadmissible,38,0,0.09375,0.1875
bem2d_log_ellipse_n256,block_relative,1e-05,admissible,12,0,0.15625,0.21875
bem2d_log_ellipse_n256,block_relative,1e-05,diagonal,8,0,,
bem2d_log_ellipse_n256,block_relative,1e-05,offdiagonal_inadmissible,38,0,0.25,0.375
bem2d_log_ellipse_n256,block_relative,1e-06,admissible,12,0,0.1875,0.25
bem2d_log_ellipse_n256,block_relative,1e-06,diagonal,8,0,,
bem2d_log_ellipse_n256,block_relative,1e-06,offdiagonal_inadmissible,38,0,0.28125,0.4375
bem2d_log_ellipse_n256,global_relative,0.0001,admissible,12,0,0.125,0.15625
bem2d_log_ellipse_n256,global_relative,0.0001,diagonal,8,0,,
bem2d_log_ellipse_n256,global_relative,0.0001,offdiagonal_inadmissible,38,0,0.1875,0.3125
bem2d_log_ellipse_n256,global_relative,0.001,admissible,12,0,0.09375,0.125
bem2d_log_ellipse_n256,global_relative,0.001,diagonal,8,0,,
bem2d_log_ellipse_n256,global_relative,0.001,offdiagonal_inadmissible,38,0,0.15625,0.28125
bem2d_log_ellipse_n256,global_relative,0.002,admissible,12,0,0.09375,0.125
bem2d_log_ellipse_n256,global_relative,0.002,diagonal,8,0,,
bem2d_log_ellipse_n256,global_relative,0.002,offdiagonal_inadmissible,38,0,0.15625,0.25
bem2d_log_ellipse_n256,global_relative,0.005,admissible,12,0,0.09375,0.125
bem2d_log_ellipse_n256,global_relative,0.005,diagonal,8,0,,
bem2d_log_ellipse_n256,global_relative,0.005,offdiagonal_inadmissible,38,0,0.125,0.25
bem2d_log_ellipse_n256,global_relative,0.01,admissible,12,0,0.09375,0.09375
bem2d_log_ellipse_n256,global_relative,0.01,diagonal,8,0,,
bem2d_log_ellipse_n256,global_relative,0.01,offdiagonal_inadmissible,38,0,0.125,0.21875
bem2d_log_ellipse_n256,global_relative,0.02,admissible,12,0,0.078125,0.09375
bem2d_log_ellipse_n256,global_relative,0.02,diagonal,8,0,,
bem2d_log_ellipse_n256,global_relative,0.02,offdiagonal_inadmissible,38,0,0.125,0.21875
bem2d_log_ellipse_n256,global_relative,0.05,admissible,12,0,0.0625,0.09375
bem2d_log_ellipse_n256,global_relative,0.05,diagonal,8,0,,
bem2d_log_ellipse_n256,global_relative,0.05,offdiagonal_inadmissible,38,0,0.09375,0.1875
bem2d_log_ellipse_n256,global_relative,0.1,admissible,12,0,0.0625,0.09375
bem2d_log_ellipse_n256,global_relative,0.1,diagonal,8,0,,
bem2d_log_ellipse_n256,global_relative,0.1,offdiagonal_inadmissible,38,0,0.09375,0.15625
bem2d_log_ellipse_n256,global_relative,1e-05,admissible,12,0,0.125,0.1875
bem2d_log_ellipse_n256,global_relative,1e-05,diagonal,8,0,,
bem2d_log_ellipse_n256,global_relative,1e-05,offdiagonal_inadmissible,38,0,0.21875,0.375
bem2d_log_ellipse_n256,global_relative,1e-06,admissible,12,0,0.140625,0.21875
bem2d_log_ellipse_n256,global_relative,1e-06,diagonal,8,0,,
bem2d_log_ellipse_n256,global_relative,1e-06,offdiagonal_inadmissible,38,0,0.25,0.4375
bem2d_log_ellipse_n256,hybrid,0.0001,admissible,12,0,0.125,0.1875
bem2d_log_ellipse_n256,hybrid,0.0001,diagonal,8,0,,
bem2d_log_ellipse_n256,hybrid,0.0001,offdiagonal_inadmissible,38,0,0.1875,0.34375
bem2d_log_ellipse_n256,hybrid,0.001,admissible,12,0,0.125,0.15625
bem2d_log_ellipse_n256,hybrid,0.001,diagonal,8,0,,
bem2d_log_ellipse_n256,hybrid,0.001,offdiagonal_inadmissible,38,0,0.1875,0.28125
bem2d_log_ellipse_n256,hybrid,0.002,admissible,12,0,0.125,0.15625
bem2d_log_ellipse_n256,hybrid,0.002,diagonal,8,0,,
bem2d_log_ellipse_n256,hybrid,0.002,offdiagonal_inadmissible,38,0,0.1875,0.28125
bem2d_log_ellipse_n256,hybrid,0.005,admissible,12,0,0.125,0.125
bem2d_log_ellipse_n256,hybrid,0.005,diagonal,8,0,,
bem2d_log_ellipse_n256,hybrid,0.005,offdiagonal_inadmissible,38,0,0.15625,0.25
bem2d_log_ellipse_n256,hybrid,0.01,admissible,12,0,0.125,0.125
bem2d_log_ellipse_n256,hybrid,0.01,diagonal,8,0,,
bem2d_log_ellipse_n256,hybrid,0.01,offdiagonal_inadmissible,38,0,0.15625,0.25
bem2d_log_ellipse_n256,hybrid,0.02,admissible,12,0,0.09375,0.125
bem2d_log_ellipse_n256,hybrid,0.02,diagonal,8,0,,
bem2d_log_ellipse_n256,hybrid,0.02,offdiagonal_inadmissible,38,0,0.125,0.21875
bem2d_log_ellipse_n256,hybrid,0.05,admissible,12,0,0.09375,0.125
bem2d_log_ellipse_n256,hybrid,0.05,diagonal,8,0,,
bem2d_log_ellipse_n256,hybrid,0.05,offdiagonal_inadmissible,38,0,0.125,0.21875
bem2d_log_ellipse_n256,hybrid,0.1,admissible,12,0,0.09375,0.125
bem2d_log_ellipse_n256,hybrid,0.1,diagonal,8,0,,
bem2d_log_ellipse_n256,hybrid,0.1,offdiagonal_inadmissible,38,0,0.09375,0.1875
bem2d_log_ellipse_n256,hybrid,1e-05,admissible,12,0,0.15625,0.21875
bem2d_log_ellipse_n256,hybrid,1e-05,diagonal,8,0,,
bem2d_log_ellipse_n256,hybrid,1e-05,offdiagonal_inadmissible,38,0,0.25,0.375
bem2d_log_ellipse_n256,hybrid,1e-06,admissible,12,0,0.1875,0.25
bem2d_log_ellipse_n256,hybrid,1e-06,diagonal,8,0,,
bem2d_log_ellipse_n256,hybrid,1e-06,offdiagonal_inadmissible,38,0,0.28125,0.4375
bem2d_log_ellipse_n512,block_relative,0.0001,admissible,108,0,0.09375,0.15625
bem2d_log_ellipse_n512,block_relative,0.0001,diagonal,16,0,,
bem2d_log_ellipse_n512,block_relative,0.0001,offdiagonal_inadmissible,72,0,0.125,0.21875
bem2d_log_ellipse_n512,block_relative,0.001,admissible,108,0,0.09375,0.125
bem2d_log_ellipse_n512,block_relative,0.001,diagonal,16,0,,
bem2d_log_ellipse_n512,block_relative,0.001,offdiagonal_inadmissible,72,0,0.125,0.1875
bem2d_log_ellipse_n512,block_relative,0.002,admissible,108,0,0.09375,0.125
bem2d_log_ellipse_n512,block_relative,0.002,diagonal,16,0,,
bem2d_log_ellipse_n512,block_relative,0.002,offdiagonal_inadmissible,72,0,0.09375,0.15625
bem2d_log_ellipse_n512,block_relative,0.005,admissible,108,0,0.09375,0.09375
bem2d_log_ellipse_n512,block_relative,0.005,diagonal,16,0,,
bem2d_log_ellipse_n512,block_relative,0.005,offdiagonal_inadmissible,72,0,0.09375,0.15625
bem2d_log_ellipse_n512,block_relative,0.01,admissible,108,0,0.09375,0.09375
bem2d_log_ellipse_n512,block_relative,0.01,diagonal,16,0,,
bem2d_log_ellipse_n512,block_relative,0.01,offdiagonal_inadmissible,72,0,0.09375,0.15625
bem2d_log_ellipse_n512,block_relative,0.02,admissible,108,0,0.0625,0.09375
bem2d_log_ellipse_n512,block_relative,0.02,diagonal,16,0,,
bem2d_log_ellipse_n512,block_relative,0.02,offdiagonal_inadmissible,72,0,0.09375,0.125
bem2d_log_ellipse_n512,block_relative,0.05,admissible,108,0,0.0625,0.09375
bem2d_log_ellipse_n512,block_relative,0.05,diagonal,16,0,,
bem2d_log_ellipse_n512,block_relative,0.05,offdiagonal_inadmissible,72,0,0.0625,0.125
bem2d_log_ellipse_n512,block_relative,0.1,admissible,108,0,0.0625,0.09375
bem2d_log_ellipse_n512,block_relative,0.1,diagonal,16,0,,
bem2d_log_ellipse_n512,block_relative,0.1,offdiagonal_inadmissible,72,0,0.0625,0.09375
bem2d_log_ellipse_n512,block_relative,1e-05,admissible,108,0,0.125,0.15625
bem2d_log_ellipse_n512,block_relative,1e-05,diagonal,16,0,,
bem2d_log_ellipse_n512,block_relative,1e-05,offdiagonal_inadmissible,72,0,0.15625,0.25
bem2d_log_ellipse_n512,block_relative,1e-06,admissible,108,0,0.125,0.1875
bem2d_log_ellipse_n512,block_relative,1e-06,diagonal,16,0,,
bem2d_log_ellipse_n512,block_relative,1e-06,offdiagonal_inadmissible,72,0,0.1875,0.28125
bem2d_log_ellipse_n512,global_relative,0.0001,admissible,108,0,0.09375,0.125
bem2d_log_ellipse_n512,global_relative,0.0001,diagonal,16,0,,
bem2d_log_ellipse_n512,global_relative,0.0001,offdiagonal_inadmissible,72,0,0.125,0.1875
bem2d_log_ellipse_n512,global_relative,0.001,admissible,108,0,0.0625,0.09375
bem2d_log_ellipse_n512,global_relative,0.001,diagonal,16,0,,
bem2d_log_ellipse_n512,global_relative,0.001,offdiagonal_inadmissible,72,0,0.09375,0.1875
bem2d_log_ellipse_n512,global_relative,0.002,admissible,108,0,0.0625,0.09375
bem2d_log_ellipse_n512,global_relative,0.002,diagonal,16,0,,
bem2d_log_ellipse_n512,global_relative,0.002,offdiagonal_inadmissible,72,0,0.09375,0.15625
bem2d_log_ellipse_n512,global_relative,0.005,admissible,108,0,0.0625,0.09375
bem2d_log_ellipse_n512,global_relative,0.005,diagonal,16,0,,
bem2d_log_ellipse_n512,global_relative,0.005,offdiagonal_inadmissible,72,0,0.09375,0.15625
bem2d_log_ellipse_n512,global_relative,0.01,admissible,108,0,0.0625,0.09375
bem2d_log_ellipse_n512,global_relative,0.01,diagonal,16,0,,
bem2d_log_ellipse_n512,global_relative,0.01,offdiagonal_inadmissible,72,0,0.0625,0.15625
bem2d_log_ellipse_n512,global_relative,0.02,admissible,108,0,0.0625,0.0625
bem2d_log_ellipse_n512,global_relative,0.02,diagonal,16,0,,
bem2d_log_ellipse_n512,global_relative,0.02,offdiagonal_inadmissible,72,0,0.0625,0.125
bem2d_log_ellipse_n512,global_relative,0.05,admissible,108,0,0.0625,0.0625
bem2d_log_ellipse_n512,global_relative,0.05,diagonal,16,0,,
bem2d_log_ellipse_n512,global_relative,0.05,offdiagonal_inadmissible,72,0,0.0625,0.09375
bem2d_log_ellipse_n512,global_relative,0.1,admissible,108,0,0.0625,0.0625
bem2d_log_ellipse_n512,global_relative,0.1,diagonal,16,0,,
bem2d_log_ellipse_n512,global_relative,0.1,offdiagonal_inadmissible,72,0,0.0625,0.09375
bem2d_log_ellipse_n512,global_relative,1e-05,admissible,108,0,0.09375,0.15625
bem2d_log_ellipse_n512,global_relative,1e-05,diagonal,16,0,,
bem2d_log_ellipse_n512,global_relative,1e-05,offdiagonal_inadmissible,72,0,0.125,0.21875
bem2d_log_ellipse_n512,global_relative,1e-06,admissible,108,0,0.125,0.15625
bem2d_log_ellipse_n512,global_relative,1e-06,diagonal,16,0,,
bem2d_log_ellipse_n512,global_relative,1e-06,offdiagonal_inadmissible,72,0,0.15625,0.25
bem2d_log_ellipse_n512,hybrid,0.0001,admissible,108,0,0.09375,0.15625
bem2d_log_ellipse_n512,hybrid,0.0001,diagonal,16,0,,
bem2d_log_ellipse_n512,hybrid,0.0001,offdiagonal_inadmissible,72,0,0.125,0.21875
bem2d_log_ellipse_n512,hybrid,0.001,admissible,108,0,0.09375,0.125
bem2d_log_ellipse_n512,hybrid,0.001,diagonal,16,0,,
bem2d_log_ellipse_n512,hybrid,0.001,offdiagonal_inadmissible,72,0,0.125,0.1875
bem2d_log_ellipse_n512,hybrid,0.002,admissible,108,0,0.09375,0.125
bem2d_log_ellipse_n512,hybrid,0.002,diagonal,16,0,,
bem2d_log_ellipse_n512,hybrid,0.002,offdiagonal_inadmissible,72,0,0.09375,0.15625
bem2d_log_ellipse_n512,hybrid,0.005,admissible,108,0,0.09375,0.09375
bem2d_log_ellipse_n512,hybrid,0.005,diagonal,16,0,,
bem2d_log_ellipse_n512,hybrid,0.005,offdiagonal_inadmissible,72,0,0.09375,0.15625
bem2d_log_ellipse_n512,hybrid,0.01,admissible,108,0,0.09375,0.09375
bem2d_log_ellipse_n512,hybrid,0.01,diagonal,16,0,,
bem2d_log_ellipse_n512,hybrid,0.01,offdiagonal_inadmissible,72,0,0.09375,0.15625
bem2d_log_ellipse_n512,hybrid,0.02,admissible,108,0,0.0625,0.09375
bem2d_log_ellipse_n512,hybrid,0.02,diagonal,16,0,,
bem2d_log_ellipse_n512,hybrid,0.02,offdiagonal_inadmissible,72,0,0.09375,0.125
bem2d_log_ellipse_n512,hybrid,0.05,admissible,108,0,0.0625,0.09375
bem2d_log_ellipse_n512,hybrid,0.05,diagonal,16,0,,
bem2d_log_ellipse_n512,hybrid,0.05,offdiagonal_inadmissible,72,0,0.0625,0.125
bem2d_log_ellipse_n512,hybrid,0.1,admissible,108,0,0.0625,0.09375
bem2d_log_ellipse_n512,hybrid,0.1,diagonal,16,0,,
bem2d_log_ellipse_n512,hybrid,0.1,offdiagonal_inadmissible,72,0,0.0625,0.09375
bem2d_log_ellipse_n512,hybrid,1e-05,admissible,108,0,0.125,0.15625
bem2d_log_ellipse_n512,hybrid,1e-05,diagonal,16,0,,
bem2d_log_ellipse_n512,hybrid,1e-05,offdiagonal_inadmissible,72,0,0.15625,0.25
bem2d_log_ellipse_n512,hybrid,1e-06,admissible,108,0,0.125,0.1875
bem2d_log_ellipse_n512,hybrid,1e-06,diagonal,16,0,,
bem2d_log_ellipse_n512,hybrid,1e-06,offdiagonal_inadmissible,72,0,0.1875,0.28125
bem3d_inverse_cube_n1536,block_relative,0.0001,admissible,1436,0,0.3333333333333333,0.4583333333333333
bem3d_inverse_cube_n1536,block_relative,0.0001,diagonal,64,0,,
bem3d_inverse_cube_n1536,block_relative,0.0001,offdiagonal_inadmissible,1348,0,0.5,0.9166666666666666
bem3d_inverse_cube_n1536,block_relative,0.001,admissible,1436,0,0.25,0.3333333333333333
bem3d_inverse_cube_n1536,block_relative,0.001,diagonal,64,0,,
bem3d_inverse_cube_n1536,block_relative,0.001,offdiagonal_inadmissible,1348,0,0.375,0.7916666666666666
bem3d_inverse_cube_n1536,block_relative,0.002,admissible,1436,0,0.25,0.2916666666666667
bem3d_inverse_cube_n1536,block_relative,0.002,diagonal,64,0,,
bem3d_inverse_cube_n1536,block_relative,0.002,offdiagonal_inadmissible,1348,0,0.3333333333333333,0.75
bem3d_inverse_cube_n1536,block_relative,0.005,admissible,1436,0,0.20833333333333334,0.25
bem3d_inverse_cube_n1536,block_relative,0.005,diagonal,64,0,,
bem3d_inverse_cube_n1536,block_relative,0.005,offdiagonal_inadmissible,1348,0,0.2916666666666667,0.7083333333333334
bem3d_inverse_cube_n1536,block_relative,0.01,admissible,1436,0,0.16666666666666666,0.25
bem3d_inverse_cube_n1536,block_relative,0.01,diagonal,64,0,,
bem3d_inverse_cube_n1536,block_relative,0.01,offdiagonal_inadmissible,1348,0,0.25,0.6666666666666666
bem3d_inverse_cube_n1536,block_relative,0.02,admissible,1436,0,0.125,0.20833333333333334
bem3d_inverse_cube_n1536,block_relative,0.02,diagonal,64,0,,
bem3d_inverse_cube_n1536,block_relative,0.02,offdiagonal_inadmissible,1348,0,0.20833333333333334,0.5833333333333334
bem3d_inverse_cube_n1536,block_relative,0.05,admissible,1436,0,0.125,0.16666666666666666
bem3d_inverse_cube_n1536,block_relative,0.05,diagonal,64,0,,
bem3d_inverse_cube_n1536,block_relative,0.05,offdiagonal_inadmissible,1348,0,0.20833333333333334,0.5
bem3d_inverse_cube_n1536,block_relative,0.1,admissible,1436,0,0.125,0.16666666666666666
bem3d_inverse_cube_n1536,block_relative,0.1,diagonal,64,0,,
bem3d_inverse_cube_n1536,block_relative,0.1,offdiagonal_inadmissible,1348,0,0.16666666666666666,0.4583333333333333
bem3d_inverse_cube_n1536,block_relative,1e-05,admissible,1436,0,0.4166666666666667,0.5416666666666666
bem3d_inverse_cube_n1536,block_relative,1e-05,diagonal,64,0,,
bem3d_inverse_cube_n1536,block_relative,1e-05,offdiagonal_inadmissible,1348,0,0.625,0.9583333333333334
bem3d_inverse_cube_n1536,block_relative,1e-06,admissible,1436,0,0.5,0.6666666666666666
bem3d_inverse_cube_n1536,block_relative,1e-06,diagonal,64,0,,
bem3d_inverse_cube_n1536,block_relative,1e-06,offdiagonal_inadmissible,1348,0,0.7083333333333334,1.0
bem3d_inverse_cube_n1536,global_relative,0.0001,admissible,1436,0,0.20833333333333334,0.25
bem3d_inverse_cube_n1536,global_relative,0.0001,diagonal,64,0,,
bem3d_inverse_cube_n1536,global_relative,0.0001,offdiagonal_inadmissible,1348,0,0.3333333333333333,0.875
bem3d_inverse_cube_n1536,global_relative,0.001,admissible,1436,0,0.125,0.16666666666666666
bem3d_inverse_cube_n1536,global_relative,0.001,diagonal,64,0,,
bem3d_inverse_cube_n1536,global_relative,0.001,offdiagonal_inadmissible,1348,0,0.25,0.75
bem3d_inverse_cube_n1536,global_relative,0.002,admissible,1436,0,0.125,0.16666666666666666
bem3d_inverse_cube_n1536,global_relative,0.002,diagonal,64,0,,
bem3d_inverse_cube_n1536,global_relative,0.002,offdiagonal_inadmissible,1348,0,0.20833333333333334,0.7083333333333334
bem3d_inverse_cube_n1536,global_relative,0.005,admissible,1436,0,0.125,0.125
bem3d_inverse_cube_n1536,global_relative,0.005,diagonal,64,0,,
bem3d_inverse_cube_n1536,global_relative,0.005,offdiagonal_inadmissible,1348,0,0.16666666666666666,0.625
bem3d_inverse_cube_n1536,global_relative,0.01,admissible,1436,0,0.08333333333333333,0.125
bem3d_inverse_cube_n1536,global_relative,0.01,diagonal,64,0,,
bem3d_inverse_cube_n1536,global_relative,0.01,offdiagonal_inadmissible,1348,0,0.125,0.5416666666666666
bem3d_inverse_cube_n1536,global_relative,0.02,admissible,1436,0,0.08333333333333333,0.125
bem3d_inverse_cube_n1536,global_relative,0.02,diagonal,64,0,,
bem3d_inverse_cube_n1536,global_relative,0.02,offdiagonal_inadmissible,1348,0,0.125,0.5
bem3d_inverse_cube_n1536,global_relative,0.05,admissible,1436,0,0.041666666666666664,0.08333333333333333
bem3d_inverse_cube_n1536,global_relative,0.05,diagonal,64,0,,
bem3d_inverse_cube_n1536,global_relative,0.05,offdiagonal_inadmissible,1348,0,0.125,0.4166666666666667
bem3d_inverse_cube_n1536,global_relative,0.1,admissible,1436,0,0.041666666666666664,0.041666666666666664
bem3d_inverse_cube_n1536,global_relative,0.1,diagonal,64,0,,
bem3d_inverse_cube_n1536,global_relative,0.1,offdiagonal_inadmissible,1348,0,0.08333333333333333,0.375
bem3d_inverse_cube_n1536,global_relative,1e-05,admissible,1436,0,0.25,0.375
bem3d_inverse_cube_n1536,global_relative,1e-05,diagonal,64,0,,
bem3d_inverse_cube_n1536,global_relative,1e-05,offdiagonal_inadmissible,1348,0,0.4583333333333333,0.9583333333333334
bem3d_inverse_cube_n1536,global_relative,1e-06,admissible,1436,0,0.375,0.5
bem3d_inverse_cube_n1536,global_relative,1e-06,diagonal,64,0,,
bem3d_inverse_cube_n1536,global_relative,1e-06,offdiagonal_inadmissible,1348,0,0.5833333333333334,1.0
bem3d_inverse_cube_n1536,hybrid,0.0001,admissible,1436,0,0.3333333333333333,0.4583333333333333
bem3d_inverse_cube_n1536,hybrid,0.0001,diagonal,64,0,,
bem3d_inverse_cube_n1536,hybrid,0.0001,offdiagonal_inadmissible,1348,0,0.5,0.9166666666666666
bem3d_inverse_cube_n1536,hybrid,0.001,admissible,1436,0,0.25,0.3333333333333333
bem3d_inverse_cube_n1536,hybrid,0.001,diagonal,64,0,,
bem3d_inverse_cube_n1536,hybrid,0.001,offdiagonal_inadmissible,1348,0,0.375,0.7916666666666666
bem3d_inverse_cube_n1536,hybrid,0.002,admissible,1436,0,0.25,0.2916666666666667
bem3d_inverse_cube_n1536,hybrid,0.002,diagonal,64,0,,
bem3d_inverse_cube_n1536,hybrid,0.002,offdiagonal_inadmissible,1348,0,0.3333333333333333,0.75
bem3d_inverse_cube_n1536,hybrid,0.005,admissible,1436,0,0.20833333333333334,0.25
bem3d_inverse_cube_n1536,hybrid,0.005,diagonal,64,0,,
bem3d_inverse_cube_n1536,hybrid,0.005,offdiagonal_inadmissible,1348,0,0.2916666666666667,0.7083333333333334
bem3d_inverse_cube_n1536,hybrid,0.01,admissible,1436,0,0.16666666666666666,0.25
bem3d_inverse_cube_n1536,hybrid,0.01,diagonal,64,0,,
bem3d_inverse_cube_n1536,hybrid,0.01,offdiagonal_inadmissible,1348,0,0.25,0.6666666666666666
bem3d_inverse_cube_n1536,hybrid,0.02,admissible,1436,0,0.125,0.20833333333333334
bem3d_inverse_cube_n1536,hybrid,0.02,diagonal,64,0,,
bem3d_inverse_cube_n1536,hybrid,0.02,offdiagonal_inadmissible,1348,0,0.20833333333333334,0.5833333333333334
bem3d_inverse_cube_n1536,hybrid,0.05,admissible,1436,0,0.125,0.16666666666666666
bem3d_inverse_cube_n1536,hybrid,0.05,diagonal,64,0,,
bem3d_inverse_cube_n1536,hybrid,0.05,offdiagonal_inadmissible,1348,0,0.20833333333333334,0.5
bem3d_inverse_cube_n1536,hybrid,0.1,admissible,1436,0,0.125,0.16666666666666666
bem3d_inverse_cube_n1536,hybrid,0.1,diagonal,64,0,,
bem3d_inverse_cube_n1536,hybrid,0.1,offdiagonal_inadmissible,1348,0,0.16666666666666666,0.4583333333333333
bem3d_inverse_cube_n1536,hybrid,1e-05,admissible,1436,0,0.4166666666666667,0.5416666666666666
bem3d_inverse_cube_n1536,hybrid,1e-05,diagonal,64,0,,
bem3d_inverse_cube_n1536,hybrid,1e-05,offdiagonal_inadmissible,1348,0,0.625,0.9583333333333334
bem3d_inverse_cube_n1536,hybrid,1e-06,admissible,1436,0,0.5,0.6666666666666666
bem3d_inverse_cube_n1536,hybrid,1e-06,diagonal,64,0,,
bem3d_inverse_cube_n1536,hybrid,1e-06,offdiagonal_inadmissible,1348,0,0.7083333333333334,1.0
bem3d_inverse_cube_n384,block_relative,0.0001,admissible,32,0,0.5,0.625
bem3d_inverse_cube_n384,block_relative,0.0001,diagonal,16,0,,
bem3d_inverse_cube_n384,block_relative,0.0001,offdiagonal_inadmissible,208,0,0.6041666666666667,0.9166666666666666
bem3d_inverse_cube_n384,block_relative,0.001,admissible,32,0,0.4166666666666667,0.4583333333333333
bem3d_inverse_cube_n384,block_relative,0.001,diagonal,16,0,,
bem3d_inverse_cube_n384,block_relative,0.001,offdiagonal_inadmissible,208,0,0.4583333333333333,0.8333333333333334
bem3d_inverse_cube_n384,block_relative,0.002,admissible,32,0,0.375,0.375
bem3d_inverse_cube_n384,block_relative,0.002,diagonal,16,0,,
bem3d_inverse_cube_n384,block_relative,0.002,offdiagonal_inadmissible,208,0,0.4166666666666667,0.75
bem3d_inverse_cube_n384,block_relative,0.005,admissible,32,0,0.25,0.3333333333333333
bem3d_inverse_cube_n384,block_relative,0.005,diagonal,16,0,,
bem3d_inverse_cube_n384,block_relative,0.005,offdiagonal_inadmissible,208,0,0.375,0.7083333333333334
bem3d_inverse_cube_n384,block_relative,0.01,admissible,32,0,0.25,0.2916666666666667
bem3d_inverse_cube_n384,block_relative,0.01,diagonal,16,0,,
bem3d_inverse_cube_n384,block_relative,0.01,offdiagonal_inadmissible,208,0,0.3333333333333333,0.625
bem3d_inverse_cube_n384,block_relative,0.02,admissible,32,0,0.25,0.25
bem3d_inverse_cube_n384,block_relative,0.02,diagonal,16,0,,
bem3d_inverse_cube_n384,block_relative,0.02,offdiagonal_inadmissible,208,0,0.27083333333333337,0.5833333333333334
bem3d_inverse_cube_n384,block_relative,0.05,admissible,32,0,0.16666666666666666,0.20833333333333334
bem3d_inverse_cube_n384,block_relative,0.05,diagonal,16,0,,
bem3d_inverse_cube_n384,block_relative,0.05,offdiagonal_inadmissible,208,0,0.20833333333333334,0.5
bem3d_inverse_cube_n384,block_relative,0.1,admissible,32,0,0.125,0.16666666666666666
bem3d_inverse_cube_n384,block_relative,0.1,diagonal,16,0,,
bem3d_inverse_cube_n384,block_relative,0.1,offdiagonal_inadmissible,208,0,0.20833333333333334,0.4583333333333333
bem3d_inverse_cube_n384,block_relative,1e-05,admissible,32,0,0.6666666666666666,0.7083333333333334
bem3d_inverse_cube_n384,block_relative,1e-05,diagonal,16,0,,
bem3d_inverse_cube_n384,block_relative,1e-05,offdiagonal_inadmissible,208,0,0.7083333333333334,0.9583333333333334
bem3d_inverse_cube_n384,block_relative,1e-06,admissible,32,0,0.75,0.875
bem3d_inverse_cube_n384,block_relative,1e-06,diagonal,16,0,,
bem3d_inverse_cube_n384,block_relative,1e-06,offdiagonal_inadmissible,208,0,0.8541666666666667,1.0
bem3d_inverse_cube_n384,global_relative,0.0001,admissible,32,0,0.3333333333333333,0.375
bem3d_inverse_cube_n384,global_relative,0.0001,diagonal,16,0,,
bem3d_inverse_cube_n384,global_relative,0.0001,offdiagonal_inadmissible,208,0,0.5,0.8333333333333334
bem3d_inverse_cube_n384,global_relative,0.001,admissible,32,0,0.20833333333333334,0.25
bem3d_inverse_cube_n384,global_relative,0.001,diagonal,16,0,,
bem3d_inverse_cube_n384,global_relative,0.001,offdiagonal_inadmissible,208,0,0.375,0.7083333333333334
bem3d_inverse_cube_n384,global_relative,0.002,admissible,32,0,0.16666666666666666,0.20833333333333334
bem3d_inverse_cube_n384,global_relative,0.002,diagonal,16,0,,
bem3d_inverse_cube_n384,global_relative,0.002,offdiagonal_inadmissible,208,0,0.3125,0.6666666666666666
bem3d_inverse_cube_n384,global_relative,0.005,admissible,32,0,0.125,0.16666666666666666
bem3d_inverse_cube_n384,global_relative,0.005,diagonal,16,0,,
bem3d_inverse_cube_n384,global_relative,0.005,offdiagonal_inadmissible,208,0,0.25,0.5833333333333334
bem3d_inverse_cube_n384,global_relative,0.01,admissible,32,0,0.125,0.125
bem3d_inverse_cube_n384,global_relative,0.01,diagonal,16,0,,
bem3d_inverse_cube_n384,global_relative,0.01,offdiagonal_inadmissible,208,0,0.20833333333333334,0.5416666666666666
bem3d_inverse_cube_n384,global_relative,0.02,admissible,32,0,0.125,0.125
bem3d_inverse_cube_n384,global_relative,0.02,diagonal,16,0,,
bem3d_inverse_cube_n384,global_relative,0.02,offdiagonal_inadmissible,208,0,0.16666666666666666,0.5
bem3d_inverse_cube_n384,global_relative,0.05,admissible,32,0,0.08333333333333333,0.125
bem3d_inverse_cube_n384,global_relative,0.05,diagonal,16,0,,
bem3d_inverse_cube_n384,global_relative,0.05,offdiagonal_inadmissible,208,0,0.14583333333333331,0.4583333333333333
bem3d_inverse_cube_n384,global_relative,0.1,admissible,32,0,0.041666666666666664,0.08333333333333333
bem3d_inverse_cube_n384,global_relative,0.1,diagonal,16,0,,
bem3d_inverse_cube_n384,global_relative,0.1,offdiagonal_inadmissible,208,0,0.125,0.4166666666666667
bem3d_inverse_cube_n384,global_relative,1e-05,admissible,32,0,0.4583333333333333,0.5416666666666666
bem3d_inverse_cube_n384,global_relative,1e-05,diagonal,16,0,,
bem3d_inverse_cube_n384,global_relative,1e-05,offdiagonal_inadmissible,208,0,0.6458333333333333,0.9166666666666666
bem3d_inverse_cube_n384,global_relative,1e-06,admissible,32,0,0.625,0.7083333333333334
bem3d_inverse_cube_n384,global_relative,1e-06,diagonal,16,0,,
bem3d_inverse_cube_n384,global_relative,1e-06,offdiagonal_inadmissible,208,0,0.7708333333333333,0.9583333333333334
bem3d_inverse_cube_n384,hybrid,0.0001,admissible,32,0,0.5,0.625
bem3d_inverse_cube_n384,hybrid,0.0001,diagonal,16,0,,
bem3d_inverse_cube_n384,hybrid,0.0001,offdiagonal_inadmissible,208,0,0.6041666666666667,0.9166666666666666
bem3d_inverse_cube_n384,hybrid,0.001,admissible,32,0,0.4166666666666667,0.4583333333333333
bem3d_inverse_cube_n384,hybrid,0.001,diagonal,16,0,,
bem3d_inverse_cube_n384,hybrid,0.001,offdiagonal_inadmissible,208,0,0.4583333333333333,0.8333333333333334
bem3d_inverse_cube_n384,hybrid,0.002,admissible,32,0,0.375,0.375
bem3d_inverse_cube_n384,hybrid,0.002,diagonal,16,0,,
bem3d_inverse_cube_n384,hybrid,0.002,offdiagonal_inadmissible,208,0,0.4166666666666667,0.75
bem3d_inverse_cube_n384,hybrid,0.005,admissible,32,0,0.25,0.3333333333333333
bem3d_inverse_cube_n384,hybrid,0.005,diagonal,16,0,,
bem3d_inverse_cube_n384,hybrid,0.005,offdiagonal_inadmissible,208,0,0.375,0.7083333333333334
bem3d_inverse_cube_n384,hybrid,0.01,admissible,32,0,0.25,0.2916666666666667
bem3d_inverse_cube_n384,hybrid,0.01,diagonal,16,0,,
bem3d_inverse_cube_n384,hybrid,0.01,offdiagonal_inadmissible,208,0,0.3333333333333333,0.625
bem3d_inverse_cube_n384,hybrid,0.02,admissible,32,0,0.25,0.25
bem3d_inverse_cube_n384,hybrid,0.02,diagonal,16,0,,
bem3d_inverse_cube_n384,hybrid,0.02,offdiagonal_inadmissible,208,0,0.27083333333333337,0.5833333333333334
bem3d_inverse_cube_n384,hybrid,0.05,admissible,32,0,0.16666666666666666,0.20833333333333334
bem3d_inverse_cube_n384,hybrid,0.05,diagonal,16,0,,
bem3d_inverse_cube_n384,hybrid,0.05,offdiagonal_inadmissible,208,0,0.20833333333333334,0.5
bem3d_inverse_cube_n384,hybrid,0.1,admissible,32,0,0.125,0.16666666666666666
bem3d_inverse_cube_n384,hybrid,0.1,diagonal,16,0,,
bem3d_inverse_cube_n384,hybrid,0.1,offdiagonal_inadmissible,208,0,0.20833333333333334,0.4583333333333333
bem3d_inverse_cube_n384,hybrid,1e-05,admissible,32,0,0.6666666666666666,0.7083333333333334
bem3d_inverse_cube_n384,hybrid,1e-05,diagonal,16,0,,
bem3d_inverse_cube_n384,hybrid,1e-05,offdiagonal_inadmissible,208,0,0.7083333333333334,0.9583333333333334
bem3d_inverse_cube_n384,hybrid,1e-06,admissible,32,0,0.75,0.875
bem3d_inverse_cube_n384,hybrid,1e-06,diagonal,16,0,,
bem3d_inverse_cube_n384,hybrid,1e-06,offdiagonal_inadmissible,208,0,0.8541666666666667,1.0
bem3d_inverse_cube_n96,block_relative,0.0001,diagonal,4,0,,
bem3d_inverse_cube_n96,block_relative,0.0001,offdiagonal_inadmissible,12,0,0.9166666666666666,0.9166666666666666
bem3d_inverse_cube_n96,block_relative,0.001,diagonal,4,0,,
bem3d_inverse_cube_n96,block_relative,0.001,offdiagonal_inadmissible,12,0,0.7916666666666666,0.7916666666666666
bem3d_inverse_cube_n96,block_relative,0.002,diagonal,4,0,,
bem3d_inverse_cube_n96,block_relative,0.002,offdiagonal_inadmissible,12,0,0.75,0.75
bem3d_inverse_cube_n96,block_relative,0.005,diagonal,4,0,,
bem3d_inverse_cube_n96,block_relative,0.005,offdiagonal_inadmissible,12,0,0.625,0.625
bem3d_inverse_cube_n96,block_relative,0.01,diagonal,4,0,,
bem3d_inverse_cube_n96,block_relative,0.01,offdiagonal_inadmissible,12,0,0.5833333333333334,0.5833333333333334
bem3d_inverse_cube_n96,block_relative,0.02,diagonal,4,0,,
bem3d_inverse_cube_n96,block_relative,0.02,offdiagonal_inadmissible,12,0,0.5416666666666666,0.5416666666666666
bem3d_inverse_cube_n96,block_relative,0.05,diagonal,4,0,,
bem3d_inverse_cube_n96,block_relative,0.05,offdiagonal_inadmissible,12,0,0.5,0.5
bem3d_inverse_cube_n96,block_relative,0.1,diagonal,4,0,,
bem3d_inverse_cube_n96,block_relative,0.1,offdiagonal_inadmissible,12,0,0.4583333333333333,0.4583333333333333
bem3d_inverse_cube_n96,block_relative,1e-05,diagonal,4,0,,
bem3d_inverse_cube_n96,block_relative,1e-05,offdiagonal_inadmissible,12,0,1.0,1.0
bem3d_inverse_cube_n96,block_relative,1e-06,diagonal,4,0,,
bem3d_inverse_cube_n96,block_relative,1e-06,offdiagonal_inadmissible,12,0,1.0,1.0
bem3d_inverse_cube_n96,global_relative,0.0001,diagonal,4,0,,
bem3d_inverse_cube_n96,global_relative,0.0001,offdiagonal_inadmissible,12,0,0.875,0.875
bem3d_inverse_cube_n96,global_relative,0.001,diagonal,4,0,,
bem3d_inverse_cube_n96,global_relative,0.001,offdiagonal_inadmissible,12,0,0.6666666666666666,0.6666666666666666
bem3d_inverse_cube_n96,global_relative,0.002,diagonal,4,0,,
bem3d_inverse_cube_n96,global_relative,0.002,offdiagonal_inadmissible,12,0,0.625,0.625
bem3d_inverse_cube_n96,global_relative,0.005,diagonal,4,0,,
bem3d_inverse_cube_n96,global_relative,0.005,offdiagonal_inadmissible,12,0,0.5416666666666666,0.5416666666666666
bem3d_inverse_cube_n96,global_relative,0.01,diagonal,4,0,,
bem3d_inverse_cube_n96,global_relative,0.01,offdiagonal_inadmissible,12,0,0.5416666666666666,0.5416666666666666
bem3d_inverse_cube_n96,global_relative,0.02,diagonal,4,0,,
bem3d_inverse_cube_n96,global_relative,0.02,offdiagonal_inadmissible,12,0,0.5,0.5
bem3d_inverse_cube_n96,global_relative,0.05,diagonal,4,0,,
bem3d_inverse_cube_n96,global_relative,0.05,offdiagonal_inadmissible,12,0,0.4166666666666667,0.4166666666666667
bem3d_inverse_cube_n96,global_relative,0.1,diagonal,4,0,,
bem3d_inverse_cube_n96,global_relative,0.1,offdiagonal_inadmissible,12,0,0.375,0.375
bem3d_inverse_cube_n96,global_relative,1e-05,diagonal,4,0,,
bem3d_inverse_cube_n96,global_relative,1e-05,offdiagonal_inadmissible,12,0,0.9583333333333334,0.9583333333333334
bem3d_inverse_cube_n96,global_relative,1e-06,diagonal,4,0,,
bem3d_inverse_cube_n96,global_relative,1e-06,offdiagonal_inadmissible,12,0,1.0,1.0
bem3d_inverse_cube_n96,hybrid,0.0001,diagonal,4,0,,
bem3d_inverse_cube_n96,hybrid,0.0001,offdiagonal_inadmissible,12,0,0.9166666666666666,0.9166666666666666
bem3d_inverse_cube_n96,hybrid,0.001,diagonal,4,0,,
bem3d_inverse_cube_n96,hybrid,0.001,offdiagonal_inadmissible,12,0,0.7916666666666666,0.7916666666666666
bem3d_inverse_cube_n96,hybrid,0.002,diagonal,4,0,,
bem3d_inverse_cube_n96,hybrid,0.002,offdiagonal_inadmissible,12,0,0.75,0.75
bem3d_inverse_cube_n96,hybrid,0.005,diagonal,4,0,,
bem3d_inverse_cube_n96,hybrid,0.005,offdiagonal_inadmissible,12,0,0.625,0.625
bem3d_inverse_cube_n96,hybrid,0.01,diagonal,4,0,,
bem3d_inverse_cube_n96,hybrid,0.01,offdiagonal_inadmissible,12,0,0.5833333333333334,0.5833333333333334
bem3d_inverse_cube_n96,hybrid,0.02,diagonal,4,0,,
bem3d_inverse_cube_n96,hybrid,0.02,offdiagonal_inadmissible,12,0,0.5416666666666666,0.5416666666666666
bem3d_inverse_cube_n96,hybrid,0.05,diagonal,4,0,,
bem3d_inverse_cube_n96,hybrid,0.05,offdiagonal_inadmissible,12,0,0.5,0.5
bem3d_inverse_cube_n96,hybrid,0.1,diagonal,4,0,,
bem3d_inverse_cube_n96,hybrid,0.1,offdiagonal_inadmissible,12,0,0.4583333333333333,0.4583333333333333
bem3d_inverse_cube_n96,hybrid,1e-05,diagonal,4,0,,
bem3d_inverse_cube_n96,hybrid,1e-05,offdiagonal_inadmissible,12,0,1.0,1.0
bem3d_inverse_cube_n96,hybrid,1e-06,diagonal,4,0,,
bem3d_inverse_cube_n96,hybrid,1e-06,offdiagonal_inadmissible,12,0,1.0,1.0
bem3d_inverse_cuboid_n1536,block_relative,0.0001,admissible,1240,0,0.25,0.4166666666666667
bem3d_inverse_cuboid_n1536,block_relative,0.0001,diagonal,64,0,,
bem3d_inverse_cuboid_n1536,block_relative,0.0001,offdiagonal_inadmissible,1856,0,0.4166666666666667,0.8333333333333334
bem3d_inverse_cuboid_n1536,block_relative,0.001,admissible,1240,0,0.20833333333333334,0.2916666666666667
bem3d_inverse_cuboid_n1536,block_relative,0.001,diagonal,64,0,,
bem3d_inverse_cuboid_n1536,block_relative,0.001,offdiagonal_inadmissible,1856,0,0.3333333333333333,0.7083333333333334
bem3d_inverse_cuboid_n1536,block_relative,0.002,admissible,1240,0,0.20833333333333334,0.2916666666666667
bem3d_inverse_cuboid_n1536,block_relative,0.002,diagonal,64,0,,
bem3d_inverse_cuboid_n1536,block_relative,0.002,offdiagonal_inadmissible,1856,0,0.2916666666666667,0.6666666666666666
bem3d_inverse_cuboid_n1536,block_relative,0.005,admissible,1240,0,0.16666666666666666,0.2916666666666667
bem3d_inverse_cuboid_n1536,block_relative,0.005,diagonal,64,0,,
bem3d_inverse_cuboid_n1536,block_relative,0.005,offdiagonal_inadmissible,1856,0,0.25,0.625
bem3d_inverse_cuboid_n1536,block_relative,0.01,admissible,1240,0,0.125,0.25
bem3d_inverse_cuboid_n1536,block_relative,0.01,diagonal,64,0,,
bem3d_inverse_cuboid_n1536,block_relative,0.01,offdiagonal_inadmissible,1856,0,0.25,0.625
bem3d_inverse_cuboid_n1536,block_relative,0.02,admissible,1240,0,0.125,0.20833333333333334
bem3d_inverse_cuboid_n1536,block_relative,0.02,diagonal,64,0,,
bem3d_inverse_cuboid_n1536,block_relative,0.02,offdiagonal_inadmissible,1856,0,0.20833333333333334,0.5833333333333334
bem3d_inverse_cuboid_n1536,block_relative,0.05,admissible,1240,0,0.125,0.16666666666666666
bem3d_inverse_cuboid_n1536,block_relative,0.05,diagonal,64,0,,
bem3d_inverse_cuboid_n1536,block_relative,0.05,offdiagonal_inadmissible,1856,0,0.16666666666666666,0.5
bem3d_inverse_cuboid_n1536,block_relative,0.1,admissible,1240,0,0.125,0.16666666666666666
bem3d_inverse_cuboid_n1536,block_relative,0.1,diagonal,64,0,,
bem3d_inverse_cuboid_n1536,block_relative,0.1,offdiagonal_inadmissible,1856,0,0.125,0.4583333333333333
bem3d_inverse_cuboid_n1536,block_relative,1e-05,admissible,1240,0,0.3333333333333333,0.5416666666666666
bem3d_inverse_cuboid_n1536,block_relative,1e-05,diagonal,64,0,,
bem3d_inverse_cuboid_n1536,block_relative,1e-05,offdiagonal_inadmissible,1856,0,0.5,0.9166666666666666
bem3d_inverse_cuboid_n1536,block_relative,1e-06,admissible,1240,0,0.4166666666666667,0.625
bem3d_inverse_cuboid_n1536,block_relative,1e-06,diagonal,64,0,,
bem3d_inverse_cuboid_n1536,block_relative,1e-06,offdiagonal_inadmissible,1856,0,0.5833333333333334,1.0
bem3d_inverse_cuboid_n1536,global_relative,0.0001,admissible,1240,0,0.16666666666666666,0.2916666666666667
bem3d_inverse_cuboid_n1536,global_relative,0.0001,diagonal,64,0,,
bem3d_inverse_cuboid_n1536,global_relative,0.0001,offdiagonal_inadmissible,1856,0,0.2916666666666667,0.75
bem3d_inverse_cuboid_n1536,global_relative,0.001,admissible,1240,0,0.125,0.16666666666666666
bem3d_inverse_cuboid_n1536,global_relative,0.001,diagonal,64,0,,
bem3d_inverse_cuboid_n1536,global_relative,0.001,offdiagonal_inadmissible,1856,0,0.20833333333333334,0.6666666666666666
bem3d_inverse_cuboid_n1536,global_relative,0.002,admissible,1240,0,0.125,0.16666666666666666
bem3d_inverse_cuboid_n1536,global_relative,0.002,diagonal,64,0,,
bem3d_inverse_cuboid_n1536,global_relative,0.002,offdiagonal_inadmissible,1856,0,0.16666666666666666,0.625
bem3d_inverse_cuboid_n1536,global_relative,0.005,admissible,1240,0,0.08333333333333333,0.16666666666666666
bem3d_inverse_cuboid_n1536,global_relative,0.005,diagonal,64,0,,
bem3d_inverse_cuboid_n1536,global_relative,0.005,offdiagonal_inadmissible,1856,0,0.125,0.5833333333333334
bem3d_inverse_cuboid_n1536,global_relative,0.01,admissible,1240,0,0.041666666666666664,0.125
bem3d_inverse_cuboid_n1536,global_relative,0.01,diagonal,64,0,,
bem3d_inverse_cuboid_n1536,global_relative,0.01,offdiagonal_inadmissible,1856,0,0.125,0.5416666666666666
bem3d_inverse_cuboid_n1536,global_relative,0.02,admissible,1240,0,0.041666666666666664,0.08333333333333333
bem3d_inverse_cuboid_n1536,global_relative,0.02,diagonal,64,0,,
bem3d_inverse_cuboid_n1536,global_relative,0.02,offdiagonal_inadmissible,1856,0,0.125,0.5
bem3d_inverse_cuboid_n1536,global_relative,0.05,admissible,1240,0,0.041666666666666664,0.08333333333333333
bem3d_inverse_cuboid_n1536,global_relative,0.05,diagonal,64,0,,
bem3d_inverse_cuboid_n1536,global_relative,0.05,offdiagonal_inadmissible,1856,0,0.08333333333333333,0.4166666666666667
bem3d_inverse_cuboid_n1536,global_relative,0.1,admissible,1240,0,0.041666666666666664,0.041666666666666664
bem3d_inverse_cuboid_n1536,global_relative,0.1,diagonal,64,0,,
bem3d_inverse_cuboid_n1536,global_relative,0.1,offdiagonal_inadmissible,1856,0,0.041666666666666664,0.3333333333333333
bem3d_inverse_cuboid_n1536,global_relative,1e-05,admissible,1240,0,0.25,0.4166666666666667
bem3d_inverse_cuboid_n1536,global_relative,1e-05,diagonal,64,0,,
bem3d_inverse_cuboid_n1536,global_relative,1e-05,offdiagonal_inadmissible,1856,0,0.375,0.875
bem3d_inverse_cuboid_n1536,global_relative,1e-06,admissible,1240,0,0.2916666666666667,0.5
bem3d_inverse_cuboid_n1536,global_relative,1e-06,diagonal,64,0,,
bem3d_inverse_cuboid_n1536,global_relative,1e-06,offdiagonal_inadmissible,1856,0,0.4583333333333333,0.9583333333333334
bem3d_inverse_cuboid_n1536,hybrid,0.0001,admissible,1240,0,0.25,0.4166666666666667
bem3d_inverse_cuboid_n1536,hybrid,0.0001,diagonal,64,0,,
bem3d_inverse_cuboid_n1536,hybrid,0.0001,offdiagonal_inadmissible,1856,0,0.4166666666666667,0.8333333333333334
bem3d_inverse_cuboid_n1536,hybrid,0.001,admissible,1240,0,0.20833333333333334,0.2916666666666667
bem3d_inverse_cuboid_n1536,hybrid,0.001,diagonal,64,0,,
bem3d_inverse_cuboid_n1536,hybrid,0.001,offdiagonal_inadmissible,1856,0,0.3333333333333333,0.7083333333333334
bem3d_inverse_cuboid_n1536,hybrid,0.002,admissible,1240,0,0.20833333333333334,0.2916666666666667
bem3d_inverse_cuboid_n1536,hybrid,0.002,diagonal,64,0,,
bem3d_inverse_cuboid_n1536,hybrid,0.002,offdiagonal_inadmissible,1856,0,0.2916666666666667,0.6666666666666666
bem3d_inverse_cuboid_n1536,hybrid,0.005,admissible,1240,0,0.16666666666666666,0.2916666666666667
bem3d_inverse_cuboid_n1536,hybrid,0.005,diagonal,64,0,,
bem3d_inverse_cuboid_n1536,hybrid,0.005,offdiagonal_inadmissible,1856,0,0.25,0.625
bem3d_inverse_cuboid_n1536,hybrid,0.01,admissible,1240,0,0.125,0.25
bem3d_inverse_cuboid_n1536,hybrid,0.01,diagonal,64,0,,
bem3d_inverse_cuboid_n1536,hybrid,0.01,offdiagonal_inadmissible,1856,0,0.25,0.625
bem3d_inverse_cuboid_n1536,hybrid,0.02,admissible,1240,0,0.125,0.20833333333333334
bem3d_inverse_cuboid_n1536,hybrid,0.02,diagonal,64,0,,
bem3d_inverse_cuboid_n1536,hybrid,0.02,offdiagonal_inadmissible,1856,0,0.20833333333333334,0.5833333333333334
bem3d_inverse_cuboid_n1536,hybrid,0.05,admissible,1240,0,0.125,0.16666666666666666
bem3d_inverse_cuboid_n1536,hybrid,0.05,diagonal,64,0,,
bem3d_inverse_cuboid_n1536,hybrid,0.05,offdiagonal_inadmissible,1856,0,0.16666666666666666,0.5
bem3d_inverse_cuboid_n1536,hybrid,0.1,admissible,1240,0,0.125,0.16666666666666666
bem3d_inverse_cuboid_n1536,hybrid,0.1,diagonal,64,0,,
bem3d_inverse_cuboid_n1536,hybrid,0.1,offdiagonal_inadmissible,1856,0,0.125,0.4583333333333333
bem3d_inverse_cuboid_n1536,hybrid,1e-05,admissible,1240,0,0.3333333333333333,0.5416666666666666
bem3d_inverse_cuboid_n1536,hybrid,1e-05,diagonal,64,0,,
bem3d_inverse_cuboid_n1536,hybrid,1e-05,offdiagonal_inadmissible,1856,0,0.5,0.9166666666666666
bem3d_inverse_cuboid_n1536,hybrid,1e-06,admissible,1240,0,0.4166666666666667,0.625
bem3d_inverse_cuboid_n1536,hybrid,1e-06,diagonal,64,0,,
bem3d_inverse_cuboid_n1536,hybrid,1e-06,offdiagonal_inadmissible,1856,0,0.5833333333333334,1.0
bem3d_inverse_cuboid_n384,block_relative,0.0001,admissible,8,0,0.23958333333333331,0.25
bem3d_inverse_cuboid_n384,block_relative,0.0001,diagonal,16,0,,
bem3d_inverse_cuboid_n384,block_relative,0.0001,offdiagonal_inadmissible,208,0,0.5,0.8333333333333334
bem3d_inverse_cuboid_n384,block_relative,0.001,admissible,8,0,0.1875,0.1875
bem3d_inverse_cuboid_n384,block_relative,0.001,diagonal,16,0,,
bem3d_inverse_cuboid_n384,block_relative,0.001,offdiagonal_inadmissible,208,0,0.4166666666666667,0.7083333333333334
bem3d_inverse_cuboid_n384,block_relative,0.002,admissible,8,0,0.16666666666666666,0.16666666666666666
bem3d_inverse_cuboid_n384,block_relative,0.002,diagonal,16,0,,
bem3d_inverse_cuboid_n384,block_relative,0.002,offdiagonal_inadmissible,208,0,0.375,0.6666666666666666
bem3d_inverse_cuboid_n384,block_relative,0.005,admissible,8,0,0.125,0.125
bem3d_inverse_cuboid_n384,block_relative,0.005,diagonal,16,0,,
bem3d_inverse_cuboid_n384,block_relative,0.005,offdiagonal_inadmissible,208,0,0.3333333333333333,0.5833333333333334
bem3d_inverse_cuboid_n384,block_relative,0.01,admissible,8,0,0.125,0.125
bem3d_inverse_cuboid_n384,block_relative,0.01,diagonal,16,0,,
bem3d_inverse_cuboid_n384,block_relative,0.01,offdiagonal_inadmissible,208,0,0.2916666666666667,0.5416666666666666
bem3d_inverse_cuboid_n384,block_relative,0.02,admissible,8,0,0.10416666666666667,0.10416666666666667
bem3d_inverse_cuboid_n384,block_relative,0.02,diagonal,16,0,,
bem3d_inverse_cuboid_n384,block_relative,0.02,offdiagonal_inadmissible,208,0,0.25,0.5
bem3d_inverse_cuboid_n384,block_relative,0.05,admissible,8,0,0.08333333333333333,0.08333333333333333
bem3d_inverse_cuboid_n384,block_relative,0.05,diagonal,16,0,,
bem3d_inverse_cuboid_n384,block_relative,0.05,offdiagonal_inadmissible,208,0,0.20833333333333334,0.4166666666666667
bem3d_inverse_cuboid_n384,block_relative,0.1,admissible,8,0,0.0625,0.0625
bem3d_inverse_cuboid_n384,block_relative,0.1,diagonal,16,0,,
bem3d_inverse_cuboid_n384,block_relative,0.1,offdiagonal_inadmissible,208,0,0.16666666666666666,0.375
bem3d_inverse_cuboid_n384,block_relative,1e-05,admissible,8,0,0.32291666666666663,0.3333333333333333
bem3d_inverse_cuboid_n384,block_relative,1e-05,diagonal,16,0,,
bem3d_inverse_cuboid_n384,block_relative,1e-05,offdiagonal_inadmissible,208,0,0.6666666666666666,1.0
bem3d_inverse_cuboid_n384,block_relative,1e-06,admissible,8,0,0.40625,0.4166666666666667
bem3d_inverse_cuboid_n384,block_relative,1e-06,diagonal,16,0,,
bem3d_inverse_cuboid_n384,block_relative,1e-06,offdiagonal_inadmissible,208,0,0.75,1.0
bem3d_inverse_cuboid_n384,global_relative,0.0001,admissible,8,0,0.14583333333333334,0.14583333333333334
bem3d_inverse_cuboid_n384,global_relative,0.0001,diagonal,16,0,,
bem3d_inverse_cuboid_n384,global_relative,0.0001,offdiagonal_inadmissible,208,0,0.4375,0.7916666666666666
bem3d_inverse_cuboid_n384,global_relative,0.001,admissible,8,0,0.10416666666666667,0.10416666666666667
bem3d_inverse_cuboid_n384,global_relative,0.001,diagonal,16,0,,
bem3d_inverse_cuboid_n384,global_relative,0.001,offdiagonal_inadmissible,208,0,0.2916666666666667,0.625
bem3d_inverse_cuboid_n384,global_relative,0.002,admissible,8,0,0.07291666666666666,0.08333333333333333
bem3d_inverse_cuboid_n384,global_relative,0.002,diagonal,16,0,,
bem3d_inverse_cuboid_n384,global_relative,0.002,offdiagonal_inadmissible,208,0,0.27083333333333337,0.5833333333333334
bem3d_inverse_cuboid_n384,global_relative,0.005,admissible,8,0,0.0625,0.0625
bem3d_inverse_cuboid_n384,global_relative,0.005,diagonal,16,0,,
bem3d_inverse_cuboid_n384,global_relative,0.005,offdiagonal_inadmissible,208,0,0.22916666666666669,0.5
bem3d_inverse_cuboid_n384,global_relative,0.01,admissible,8,0,0.0625,0.0625
bem3d_inverse_cuboid_n384,global_relative,0.01,diagonal,16,0,,
bem3d_inverse_cuboid_n384,global_relative,0.01,offdiagonal_inadmissible,208,0,0.20833333333333334,0.4583333333333333
bem3d_inverse_cuboid_n384,global_relative,0.02,admissible,8,0,0.0625,0.0625
bem3d_inverse_cuboid_n384,global_relative,0.02,diagonal,16,0,,
bem3d_inverse_cuboid_n384,global_relative,0.02,offdiagonal_inadmissible,208,0,0.16666666666666666,0.375
bem3d_inverse_cuboid_n384,global_relative,0.05,admissible,8,0,0.041666666666666664,0.041666666666666664
bem3d_inverse_cuboid_n384,global_relative,0.05,diagonal,16,0,,
bem3d_inverse_cuboid_n384,global_relative,0.05,offdiagonal_inadmissible,208,0,0.125,0.2916666666666667
bem3d_inverse_cuboid_n384,global_relative,0.1,admissible,8,0,0.020833333333333332,0.020833333333333332
bem3d_inverse_cuboid_n384,global_relative,0.1,diagonal,16,0,,
bem3d_inverse_cuboid_n384,global_relative,0.1,offdiagonal_inadmissible,208,0,0.10416666666666666,0.2916666666666667
bem3d_inverse_cuboid_n384,global_relative,1e-05,admissible,8,0,0.22916666666666666,0.22916666666666666
bem3d_inverse_cuboid_n384,global_relative,1e-05,diagonal,16,0,,
bem3d_inverse_cuboid_n384,global_relative,1e-05,offdiagonal_inadmissible,208,0,0.5625,0.9583333333333334
bem3d_inverse_cuboid_n384,global_relative,1e-06,admissible,8,0,0.27083333333333337,0.2916666666666667
bem3d_inverse_cuboid_n384,global_relative,1e-06,diagonal,16,0,,
bem3d_inverse_cuboid_n384,global_relative,1e-06,offdiagonal_inadmissible,208,0,0.6666666666666666,1.0
bem3d_inverse_cuboid_n384,hybrid,0.0001,admissible,8,0,0.23958333333333331,0.25
bem3d_inverse_cuboid_n384,hybrid,0.0001,diagonal,16,0,,
bem3d_inverse_cuboid_n384,hybrid,0.0001,offdiagonal_inadmissible,208,0,0.5,0.8333333333333334
bem3d_inverse_cuboid_n384,hybrid,0.001,admissible,8,0,0.1875,0.1875
bem3d_inverse_cuboid_n384,hybrid,0.001,diagonal,16,0,,
bem3d_inverse_cuboid_n384,hybrid,0.001,offdiagonal_inadmissible,208,0,0.4166666666666667,0.7083333333333334
bem3d_inverse_cuboid_n384,hybrid,0.002,admissible,8,0,0.16666666666666666,0.16666666666666666
bem3d_inverse_cuboid_n384,hybrid,0.002,diagonal,16,0,,
bem3d_inverse_cuboid_n384,hybrid,0.002,offdiagonal_inadmissible,208,0,0.375,0.6666666666666666
bem3d_inverse_cuboid_n384,hybrid,0.005,admissible,8,0,0.125,0.125
bem3d_inverse_cuboid_n384,hybrid,0.005,diagonal,16,0,,
bem3d_inverse_cuboid_n384,hybrid,0.005,offdiagonal_inadmissible,208,0,0.3333333333333333,0.5833333333333334
bem3d_inverse_cuboid_n384,hybrid,0.01,admissible,8,0,0.125,0.125
bem3d_inverse_cuboid_n384,hybrid,0.01,diagonal,16,0,,
bem3d_inverse_cuboid_n384,hybrid,0.01,offdiagonal_inadmissible,208,0,0.2916666666666667,0.5416666666666666
bem3d_inverse_cuboid_n384,hybrid,0.02,admissible,8,0,0.10416666666666667,0.10416666666666667
bem3d_inverse_cuboid_n384,hybrid,0.02,diagonal,16,0,,
bem3d_inverse_cuboid_n384,hybrid,0.02,offdiagonal_inadmissible,208,0,0.25,0.5
bem3d_inverse_cuboid_n384,hybrid,0.05,admissible,8,0,0.08333333333333333,0.08333333333333333
bem3d_inverse_cuboid_n384,hybrid,0.05,diagonal,16,0,,
bem3d_inverse_cuboid_n384,hybrid,0.05,offdiagonal_inadmissible,208,0,0.20833333333333334,0.4166666666666667
bem3d_inverse_cuboid_n384,hybrid,0.1,admissible,8,0,0.0625,0.0625
bem3d_inverse_cuboid_n384,hybrid,0.1,diagonal,16,0,,
bem3d_inverse_cuboid_n384,hybrid,0.1,offdiagonal_inadmissible,208,0,0.16666666666666666,0.375
bem3d_inverse_cuboid_n384,hybrid,1e-05,admissible,8,0,0.32291666666666663,0.3333333333333333
bem3d_inverse_cuboid_n384,hybrid,1e-05,diagonal,16,0,,
bem3d_inverse_cuboid_n384,hybrid,1e-05,offdiagonal_inadmissible,208,0,0.6666666666666666,1.0
bem3d_inverse_cuboid_n384,hybrid,1e-06,admissible,8,0,0.40625,0.4166666666666667
bem3d_inverse_cuboid_n384,hybrid,1e-06,diagonal,16,0,,
bem3d_inverse_cuboid_n384,hybrid,1e-06,offdiagonal_inadmissible,208,0,0.75,1.0
bem3d_inverse_cuboid_n96,block_relative,0.0001,diagonal,4,0,,
bem3d_inverse_cuboid_n96,block_relative,0.0001,offdiagonal_inadmissible,12,0,0.7083333333333334,0.7916666666666666
bem3d_inverse_cuboid_n96,block_relative,0.001,diagonal,4,0,,
bem3d_inverse_cuboid_n96,block_relative,0.001,offdiagonal_inadmissible,12,0,0.5833333333333334,0.7083333333333334
bem3d_inverse_cuboid_n96,block_relative,0.002,diagonal,4,0,,
bem3d_inverse_cuboid_n96,block_relative,0.002,offdiagonal_inadmissible,12,0,0.5833333333333334,0.625
bem3d_inverse_cuboid_n96,block_relative,0.005,diagonal,4,0,,
bem3d_inverse_cuboid_n96,block_relative,0.005,offdiagonal_inadmissible,12,0,0.5416666666666666,0.5416666666666666
bem3d_inverse_cuboid_n96,block_relative,0.01,diagonal,4,0,,
bem3d_inverse_cuboid_n96,block_relative,0.01,offdiagonal_inadmissible,12,0,0.4583333333333333,0.5416666666666666
bem3d_inverse_cuboid_n96,block_relative,0.02,diagonal,4,0,,
bem3d_inverse_cuboid_n96,block_relative,0.02,offdiagonal_inadmissible,12,0,0.4583333333333333,0.5
bem3d_inverse_cuboid_n96,block_relative,0.05,diagonal,4,0,,
bem3d_inverse_cuboid_n96,block_relative,0.05,offdiagonal_inadmissible,12,0,0.4166666666666667,0.4583333333333333
bem3d_inverse_cuboid_n96,block_relative,0.1,diagonal,4,0,,
bem3d_inverse_cuboid_n96,block_relative,0.1,offdiagonal_inadmissible,12,0,0.375,0.4166666666666667
bem3d_inverse_cuboid_n96,block_relative,1e-05,diagonal,4,0,,
bem3d_inverse_cuboid_n96,block_relative,1e-05,offdiagonal_inadmissible,12,0,0.8333333333333334,0.9166666666666666
bem3d_inverse_cuboid_n96,block_relative,1e-06,diagonal,4,0,,
bem3d_inverse_cuboid_n96,block_relative,1e-06,offdiagonal_inadmissible,12,0,0.875,0.9583333333333334
bem3d_inverse_cuboid_n96,global_relative,0.0001,diagonal,4,0,,
bem3d_inverse_cuboid_n96,global_relative,0.0001,offdiagonal_inadmissible,12,0,0.625,0.75
bem3d_inverse_cuboid_n96,global_relative,0.001,diagonal,4,0,,
bem3d_inverse_cuboid_n96,global_relative,0.001,offdiagonal_inadmissible,12,0,0.5416666666666666,0.5833333333333334
bem3d_inverse_cuboid_n96,global_relative,0.002,diagonal,4,0,,
bem3d_inverse_cuboid_n96,global_relative,0.002,offdiagonal_inadmissible,12,0,0.5,0.5416666666666666
bem3d_inverse_cuboid_n96,global_relative,0.005,diagonal,4,0,,
bem3d_inverse_cuboid_n96,global_relative,0.005,offdiagonal_inadmissible,12,0,0.4583333333333333,0.5
bem3d_inverse_cuboid_n96,global_relative,0.01,diagonal,4,0,,
bem3d_inverse_cuboid_n96,global_relative,0.01,offdiagonal_inadmissible,12,0,0.4166666666666667,0.4583333333333333
bem3d_inverse_cuboid_n96,global_relative,0.02,diagonal,4,0,,
bem3d_inverse_cuboid_n96,global_relative,0.02,offdiagonal_inadmissible,12,0,0.375,0.4583333333333333
bem3d_inverse_cuboid_n96,global_relative,0.05,diagonal,4,0,,
bem3d_inverse_cuboid_n96,global_relative,0.05,offdiagonal_inadmissible,12,0,0.2916666666666667,0.375
bem3d_inverse_cuboid_n96,global_relative,0.1,diagonal,4,0,,
bem3d_inverse_cuboid_n96,global_relative,0.1,offdiagonal_inadmissible,12,0,0.25,0.2916666666666667
bem3d_inverse_cuboid_n96,global_relative,1e-05,diagonal,4,0,,
bem3d_inverse_cuboid_n96,global_relative,1e-05,offdiagonal_inadmissible,12,0,0.75,0.875
bem3d_inverse_cuboid_n96,global_relative,1e-06,diagonal,4,0,,
bem3d_inverse_cuboid_n96,global_relative,1e-06,offdiagonal_inadmissible,12,0,0.8333333333333334,0.9583333333333334
bem3d_inverse_cuboid_n96,hybrid,0.0001,diagonal,4,0,,
bem3d_inverse_cuboid_n96,hybrid,0.0001,offdiagonal_inadmissible,12,0,0.7083333333333334,0.7916666666666666
bem3d_inverse_cuboid_n96,hybrid,0.001,diagonal,4,0,,
bem3d_inverse_cuboid_n96,hybrid,0.001,offdiagonal_inadmissible,12,0,0.5833333333333334,0.7083333333333334
bem3d_inverse_cuboid_n96,hybrid,0.002,diagonal,4,0,,
bem3d_inverse_cuboid_n96,hybrid,0.002,offdiagonal_inadmissible,12,0,0.5833333333333334,0.625
bem3d_inverse_cuboid_n96,hybrid,0.005,diagonal,4,0,,
bem3d_inverse_cuboid_n96,hybrid,0.005,offdiagonal_inadmissible,12,0,0.5416666666666666,0.5416666666666666
bem3d_inverse_cuboid_n96,hybrid,0.01,diagonal,4,0,,
bem3d_inverse_cuboid_n96,hybrid,0.01,offdiagonal_inadmissible,12,0,0.4583333333333333,0.5416666666666666
bem3d_inverse_cuboid_n96,hybrid,0.02,diagonal,4,0,,
bem3d_inverse_cuboid_n96,hybrid,0.02,offdiagonal_inadmissible,12,0,0.4583333333333333,0.5
bem3d_inverse_cuboid_n96,hybrid,0.05,diagonal,4,0,,
bem3d_inverse_cuboid_n96,hybrid,0.05,offdiagonal_inadmissible,12,0,0.4166666666666667,0.4583333333333333
bem3d_inverse_cuboid_n96,hybrid,0.1,diagonal,4,0,,
bem3d_inverse_cuboid_n96,hybrid,0.1,offdiagonal_inadmissible,12,0,0.375,0.4166666666666667
bem3d_inverse_cuboid_n96,hybrid,1e-05,diagonal,4,0,,
bem3d_inverse_cuboid_n96,hybrid,1e-05,offdiagonal_inadmissible,12,0,0.8333333333333334,0.9166666666666666
bem3d_inverse_cuboid_n96,hybrid,1e-06,diagonal,4,0,,
bem3d_inverse_cuboid_n96,hybrid,1e-06,offdiagonal_inadmissible,12,0,0.875,0.9583333333333334
hmatrix_n1024_leaf32_gaussian1d,block_relative,0.0001,admissible,156,0,0.09375,0.09375
hmatrix_n1024_leaf32_gaussian1d,block_relative,0.0001,diagonal,32,0,,
hmatrix_n1024_leaf32_gaussian1d,block_relative,0.0001,offdiagonal_inadmissible,62,0,0.09375,0.09375
hmatrix_n1024_leaf32_gaussian1d,block_relative,0.001,admissible,156,0,0.09375,0.09375
hmatrix_n1024_leaf32_gaussian1d,block_relative,0.001,diagonal,32,0,,
hmatrix_n1024_leaf32_gaussian1d,block_relative,0.001,offdiagonal_inadmissible,62,0,0.09375,0.09375
hmatrix_n1024_leaf32_gaussian1d,block_relative,0.002,admissible,156,0,0.0625,0.0625
hmatrix_n1024_leaf32_gaussian1d,block_relative,0.002,diagonal,32,0,,
hmatrix_n1024_leaf32_gaussian1d,block_relative,0.002,offdiagonal_inadmissible,62,0,0.0625,0.0625
hmatrix_n1024_leaf32_gaussian1d,block_relative,0.005,admissible,156,0,0.0625,0.0625
hmatrix_n1024_leaf32_gaussian1d,block_relative,0.005,diagonal,32,0,,
hmatrix_n1024_leaf32_gaussian1d,block_relative,0.005,offdiagonal_inadmissible,62,0,0.0625,0.0625
hmatrix_n1024_leaf32_gaussian1d,block_relative,0.01,admissible,156,0,0.0625,0.0625
hmatrix_n1024_leaf32_gaussian1d,block_relative,0.01,diagonal,32,0,,
hmatrix_n1024_leaf32_gaussian1d,block_relative,0.01,offdiagonal_inadmissible,62,0,0.0625,0.0625
hmatrix_n1024_leaf32_gaussian1d,block_relative,0.02,admissible,156,0,0.0625,0.0625
hmatrix_n1024_leaf32_gaussian1d,block_relative,0.02,diagonal,32,0,,
hmatrix_n1024_leaf32_gaussian1d,block_relative,0.02,offdiagonal_inadmissible,62,0,0.0625,0.0625
hmatrix_n1024_leaf32_gaussian1d,block_relative,0.05,admissible,156,0,0.0625,0.0625
hmatrix_n1024_leaf32_gaussian1d,block_relative,0.05,diagonal,32,0,,
hmatrix_n1024_leaf32_gaussian1d,block_relative,0.05,offdiagonal_inadmissible,62,0,0.0625,0.0625
hmatrix_n1024_leaf32_gaussian1d,block_relative,0.1,admissible,156,0,0.0625,0.0625
hmatrix_n1024_leaf32_gaussian1d,block_relative,0.1,diagonal,32,0,,
hmatrix_n1024_leaf32_gaussian1d,block_relative,0.1,offdiagonal_inadmissible,62,0,0.0625,0.0625
hmatrix_n1024_leaf32_gaussian1d,block_relative,1e-05,admissible,156,0,0.09375,0.09375
hmatrix_n1024_leaf32_gaussian1d,block_relative,1e-05,diagonal,32,0,,
hmatrix_n1024_leaf32_gaussian1d,block_relative,1e-05,offdiagonal_inadmissible,62,0,0.09375,0.09375
hmatrix_n1024_leaf32_gaussian1d,block_relative,1e-06,admissible,156,0,0.125,0.125
hmatrix_n1024_leaf32_gaussian1d,block_relative,1e-06,diagonal,32,0,,
hmatrix_n1024_leaf32_gaussian1d,block_relative,1e-06,offdiagonal_inadmissible,62,0,0.125,0.125
hmatrix_n1024_leaf32_gaussian1d,global_relative,0.0001,admissible,156,0,0.09375,0.09375
hmatrix_n1024_leaf32_gaussian1d,global_relative,0.0001,diagonal,32,0,,
hmatrix_n1024_leaf32_gaussian1d,global_relative,0.0001,offdiagonal_inadmissible,62,0,0.09375,0.09375
hmatrix_n1024_leaf32_gaussian1d,global_relative,0.001,admissible,156,0,0.0625,0.09375
hmatrix_n1024_leaf32_gaussian1d,global_relative,0.001,diagonal,32,0,,
hmatrix_n1024_leaf32_gaussian1d,global_relative,0.001,offdiagonal_inadmissible,62,0,0.09375,0.09375
hmatrix_n1024_leaf32_gaussian1d,global_relative,0.002,admissible,156,0,0.0625,0.0625
hmatrix_n1024_leaf32_gaussian1d,global_relative,0.002,diagonal,32,0,,
hmatrix_n1024_leaf32_gaussian1d,global_relative,0.002,offdiagonal_inadmissible,62,0,0.0625,0.0625
hmatrix_n1024_leaf32_gaussian1d,global_relative,0.005,admissible,156,0,0.0625,0.0625
hmatrix_n1024_leaf32_gaussian1d,global_relative,0.005,diagonal,32,0,,
hmatrix_n1024_leaf32_gaussian1d,global_relative,0.005,offdiagonal_inadmissible,62,0,0.0625,0.0625
hmatrix_n1024_leaf32_gaussian1d,global_relative,0.01,admissible,156,0,0.0625,0.0625
hmatrix_n1024_leaf32_gaussian1d,global_relative,0.01,diagonal,32,0,,
hmatrix_n1024_leaf32_gaussian1d,global_relative,0.01,offdiagonal_inadmissible,62,0,0.0625,0.0625
hmatrix_n1024_leaf32_gaussian1d,global_relative,0.02,admissible,156,0,0.0625,0.0625
hmatrix_n1024_leaf32_gaussian1d,global_relative,0.02,diagonal,32,0,,
hmatrix_n1024_leaf32_gaussian1d,global_relative,0.02,offdiagonal_inadmissible,62,0,0.0625,0.0625
hmatrix_n1024_leaf32_gaussian1d,global_relative,0.05,admissible,156,0,0.0625,0.0625
hmatrix_n1024_leaf32_gaussian1d,global_relative,0.05,diagonal,32,0,,
hmatrix_n1024_leaf32_gaussian1d,global_relative,0.05,offdiagonal_inadmissible,62,0,0.0625,0.0625
hmatrix_n1024_leaf32_gaussian1d,global_relative,0.1,admissible,156,0,0.0625,0.0625
hmatrix_n1024_leaf32_gaussian1d,global_relative,0.1,diagonal,32,0,,
hmatrix_n1024_leaf32_gaussian1d,global_relative,0.1,offdiagonal_inadmissible,62,0,0.0625,0.0625
hmatrix_n1024_leaf32_gaussian1d,global_relative,1e-05,admissible,156,0,0.09375,0.09375
hmatrix_n1024_leaf32_gaussian1d,global_relative,1e-05,diagonal,32,0,,
hmatrix_n1024_leaf32_gaussian1d,global_relative,1e-05,offdiagonal_inadmissible,62,0,0.09375,0.09375
hmatrix_n1024_leaf32_gaussian1d,global_relative,1e-06,admissible,156,0,0.125,0.125
hmatrix_n1024_leaf32_gaussian1d,global_relative,1e-06,diagonal,32,0,,
hmatrix_n1024_leaf32_gaussian1d,global_relative,1e-06,offdiagonal_inadmissible,62,0,0.125,0.125
hmatrix_n1024_leaf32_gaussian1d,hybrid,0.0001,admissible,156,0,0.09375,0.09375
hmatrix_n1024_leaf32_gaussian1d,hybrid,0.0001,diagonal,32,0,,
hmatrix_n1024_leaf32_gaussian1d,hybrid,0.0001,offdiagonal_inadmissible,62,0,0.09375,0.09375
hmatrix_n1024_leaf32_gaussian1d,hybrid,0.001,admissible,156,0,0.09375,0.09375
hmatrix_n1024_leaf32_gaussian1d,hybrid,0.001,diagonal,32,0,,
hmatrix_n1024_leaf32_gaussian1d,hybrid,0.001,offdiagonal_inadmissible,62,0,0.09375,0.09375
hmatrix_n1024_leaf32_gaussian1d,hybrid,0.002,admissible,156,0,0.0625,0.0625
hmatrix_n1024_leaf32_gaussian1d,hybrid,0.002,diagonal,32,0,,
hmatrix_n1024_leaf32_gaussian1d,hybrid,0.002,offdiagonal_inadmissible,62,0,0.0625,0.0625
hmatrix_n1024_leaf32_gaussian1d,hybrid,0.005,admissible,156,0,0.0625,0.0625
hmatrix_n1024_leaf32_gaussian1d,hybrid,0.005,diagonal,32,0,,
hmatrix_n1024_leaf32_gaussian1d,hybrid,0.005,offdiagonal_inadmissible,62,0,0.0625,0.0625
hmatrix_n1024_leaf32_gaussian1d,hybrid,0.01,admissible,156,0,0.0625,0.0625
hmatrix_n1024_leaf32_gaussian1d,hybrid,0.01,diagonal,32,0,,
hmatrix_n1024_leaf32_gaussian1d,hybrid,0.01,offdiagonal_inadmissible,62,0,0.0625,0.0625
hmatrix_n1024_leaf32_gaussian1d,hybrid,0.02,admissible,156,0,0.0625,0.0625
hmatrix_n1024_leaf32_gaussian1d,hybrid,0.02,diagonal,32,0,,
hmatrix_n1024_leaf32_gaussian1d,hybrid,0.02,offdiagonal_inadmissible,62,0,0.0625,0.0625
hmatrix_n1024_leaf32_gaussian1d,hybrid,0.05,admissible,156,0,0.0625,0.0625
hmatrix_n1024_leaf32_gaussian1d,hybrid,0.05,diagonal,32,0,,
hmatrix_n1024_leaf32_gaussian1d,hybrid,0.05,offdiagonal_inadmissible,62,0,0.0625,0.0625
hmatrix_n1024_leaf32_gaussian1d,hybrid,0.1,admissible,156,0,0.0625,0.0625
hmatrix_n1024_leaf32_gaussian1d,hybrid,0.1,diagonal,32,0,,
hmatrix_n1024_leaf32_gaussian1d,hybrid,0.1,offdiagonal_inadmissible,62,0,0.0625,0.0625
hmatrix_n1024_leaf32_gaussian1d,hybrid,1e-05,admissible,156,0,0.09375,0.09375
hmatrix_n1024_leaf32_gaussian1d,hybrid,1e-05,diagonal,32,0,,
hmatrix_n1024_leaf32_gaussian1d,hybrid,1e-05,offdiagonal_inadmissible,62,0,0.09375,0.09375
hmatrix_n1024_leaf32_gaussian1d,hybrid,1e-06,admissible,156,0,0.125,0.125
hmatrix_n1024_leaf32_gaussian1d,hybrid,1e-06,diagonal,32,0,,
hmatrix_n1024_leaf32_gaussian1d,hybrid,1e-06,offdiagonal_inadmissible,62,0,0.125,0.125
hmatrix_n1024_leaf32_laplace1d,block_relative,0.0001,admissible,156,0,0.09375,0.125
hmatrix_n1024_leaf32_laplace1d,block_relative,0.0001,diagonal,32,0,,
hmatrix_n1024_leaf32_laplace1d,block_relative,0.0001,offdiagonal_inadmissible,62,0,0.1875,0.1875
hmatrix_n1024_leaf32_laplace1d,block_relative,0.001,admissible,156,0,0.09375,0.09375
hmatrix_n1024_leaf32_laplace1d,block_relative,0.001,diagonal,32,0,,
hmatrix_n1024_leaf32_laplace1d,block_relative,0.001,offdiagonal_inadmissible,62,0,0.15625,0.15625
hmatrix_n1024_leaf32_laplace1d,block_relative,0.002,admissible,156,0,0.09375,0.09375
hmatrix_n1024_leaf32_laplace1d,block_relative,0.002,diagonal,32,0,,
hmatrix_n1024_leaf32_laplace1d,block_relative,0.002,offdiagonal_inadmissible,62,0,0.15625,0.15625
hmatrix_n1024_leaf32_laplace1d,block_relative,0.005,admissible,156,0,0.09375,0.09375
hmatrix_n1024_leaf32_laplace1d,block_relative,0.005,diagonal,32,0,,
hmatrix_n1024_leaf32_laplace1d,block_relative,0.005,offdiagonal_inadmissible,62,0,0.125,0.125
hmatrix_n1024_leaf32_laplace1d,block_relative,0.01,admissible,156,0,0.0625,0.09375
hmatrix_n1024_leaf32_laplace1d,block_relative,0.01,diagonal,32,0,,
hmatrix_n1024_leaf32_laplace1d,block_relative,0.01,offdiagonal_inadmissible,62,0,0.125,0.125
hmatrix_n1024_leaf32_laplace1d,block_relative,0.02,admissible,156,0,0.0625,0.09375
hmatrix_n1024_leaf32_laplace1d,block_relative,0.02,diagonal,32,0,,
hmatrix_n1024_leaf32_laplace1d,block_relative,0.02,offdiagonal_inadmissible,62,0,0.125,0.125
hmatrix_n1024_leaf32_laplace1d,block_relative,0.05,admissible,156,0,0.0625,0.0625
hmatrix_n1024_leaf32_laplace1d,block_relative,0.05,diagonal,32,0,,
hmatrix_n1024_leaf32_laplace1d,block_relative,0.05,offdiagonal_inadmissible,62,0,0.09375,0.09375
hmatrix_n1024_leaf32_laplace1d,block_relative,0.1,admissible,156,0,0.0625,0.0625
hmatrix_n1024_leaf32_laplace1d,block_relative,0.1,diagonal,32,0,,
hmatrix_n1024_leaf32_laplace1d,block_relative,0.1,offdiagonal_inadmissible,62,0,0.09375,0.09375
hmatrix_n1024_leaf32_laplace1d,block_relative,1e-05,admissible,156,0,0.125,0.125
hmatrix_n1024_leaf32_laplace1d,block_relative,1e-05,diagonal,32,0,,
hmatrix_n1024_leaf32_laplace1d,block_relative,1e-05,offdiagonal_inadmissible,62,0,0.21875,0.21875
hmatrix_n1024_leaf32_laplace1d,block_relative,1e-06,admissible,156,0,0.125,0.15625
hmatrix_n1024_leaf32_laplace1d,block_relative,1e-06,diagonal,32,0,,
hmatrix_n1024_leaf32_laplace1d,block_relative,1e-06,offdiagonal_inadmissible,62,0,0.25,0.25
hmatrix_n1024_leaf32_laplace1d,global_relative,0.0001,admissible,156,0,0.09375,0.09375
hmatrix_n1024_leaf32_laplace1d,global_relative,0.0001,diagonal,32,0,,
hmatrix_n1024_leaf32_laplace1d,global_relative,0.0001,offdiagonal_inadmissible,62,0,0.1875,0.1875
hmatrix_n1024_leaf32_laplace1d,global_relative,0.001,admissible,156,0,0.0625,0.09375
hmatrix_n1024_leaf32_laplace1d,global_relative,0.001,diagonal,32,0,,
hmatrix_n1024_leaf32_laplace1d,global_relative,0.001,offdiagonal_inadmissible,62,0,0.15625,0.15625
hmatrix_n1024_leaf32_laplace1d,global_relative,0.002,admissible,156,0,0.0625,0.0625
hmatrix_n1024_leaf32_laplace1d,global_relative,0.002,diagonal,32,0,,
hmatrix_n1024_leaf32_laplace1d,global_relative,0.002,offdiagonal_inadmissible,62,0,0.15625,0.15625
hmatrix_n1024_leaf32_laplace1d,global_relative,0.005,admissible,156,0,0.0625,0.0625
hmatrix_n1024_leaf32_laplace1d,global_relative,0.005,diagonal,32,0,,
hmatrix_n1024_leaf32_laplace1d,global_relative,0.005,offdiagonal_inadmissible,62,0,0.125,0.125
hmatrix_n1024_leaf32_laplace1d,global_relative,0.01,admissible,156,0,0.0625,0.0625
hmatrix_n1024_leaf32_laplace1d,global_relative,0.01,diagonal,32,0,,
hmatrix_n1024_leaf32_laplace1d,global_relative,0.01,offdiagonal_inadmissible,62,0,0.125,0.125
hmatrix_n1024_leaf32_laplace1d,global_relative,0.02,admissible,156,0,0.0625,0.0625
hmatrix_n1024_leaf32_laplace1d,global_relative,0.02,diagonal,32,0,,
hmatrix_n1024_leaf32_laplace1d,global_relative,0.02,offdiagonal_inadmissible,62,0,0.125,0.125
hmatrix_n1024_leaf32_laplace1d,global_relative,0.05,admissible,156,0,0.03125,0.0625
hmatrix_n1024_leaf32_laplace1d,global_relative,0.05,diagonal,32,0,,
hmatrix_n1024_leaf32_laplace1d,global_relative,0.05,offdiagonal_inadmissible,62,0,0.09375,0.09375
hmatrix_n1024_leaf32_laplace1d,global_relative,0.1,admissible,156,0,0.03125,0.03125
hmatrix_n1024_leaf32_laplace1d,global_relative,0.1,diagonal,32,0,,
hmatrix_n1024_leaf32_laplace1d,global_relative,0.1,offdiagonal_inadmissible,62,0,0.09375,0.09375
hmatrix_n1024_leaf32_laplace1d,global_relative,1e-05,admissible,156,0,0.09375,0.125
hmatrix_n1024_leaf32_laplace1d,global_relative,1e-05,diagonal,32,0,,
hmatrix_n1024_leaf32_laplace1d,global_relative,1e-05,offdiagonal_inadmissible,62,0,0.21875,0.21875
hmatrix_n1024_leaf32_laplace1d,global_relative,1e-06,admissible,156,0,0.125,0.125
hmatrix_n1024_leaf32_laplace1d,global_relative,1e-06,diagonal,32,0,,
hmatrix_n1024_leaf32_laplace1d,global_relative,1e-06,offdiagonal_inadmissible,62,0,0.25,0.25
hmatrix_n1024_leaf32_laplace1d,hybrid,0.0001,admissible,156,0,0.09375,0.125
hmatrix_n1024_leaf32_laplace1d,hybrid,0.0001,diagonal,32,0,,
hmatrix_n1024_leaf32_laplace1d,hybrid,0.0001,offdiagonal_inadmissible,62,0,0.1875,0.1875
hmatrix_n1024_leaf32_laplace1d,hybrid,0.001,admissible,156,0,0.09375,0.09375
hmatrix_n1024_leaf32_laplace1d,hybrid,0.001,diagonal,32,0,,
hmatrix_n1024_leaf32_laplace1d,hybrid,0.001,offdiagonal_inadmissible,62,0,0.15625,0.15625
hmatrix_n1024_leaf32_laplace1d,hybrid,0.002,admissible,156,0,0.09375,0.09375
hmatrix_n1024_leaf32_laplace1d,hybrid,0.002,diagonal,32,0,,
hmatrix_n1024_leaf32_laplace1d,hybrid,0.002,offdiagonal_inadmissible,62,0,0.15625,0.15625
hmatrix_n1024_leaf32_laplace1d,hybrid,0.005,admissible,156,0,0.09375,0.09375
hmatrix_n1024_leaf32_laplace1d,hybrid,0.005,diagonal,32,0,,
hmatrix_n1024_leaf32_laplace1d,hybrid,0.005,offdiagonal_inadmissible,62,0,0.125,0.125
hmatrix_n1024_leaf32_laplace1d,hybrid,0.01,admissible,156,0,0.0625,0.09375
hmatrix_n1024_leaf32_laplace1d,hybrid,0.01,diagonal,32,0,,
hmatrix_n1024_leaf32_laplace1d,hybrid,0.01,offdiagonal_inadmissible,62,0,0.125,0.125
hmatrix_n1024_leaf32_laplace1d,hybrid,0.02,admissible,156,0,0.0625,0.09375
hmatrix_n1024_leaf32_laplace1d,hybrid,0.02,diagonal,32,0,,
hmatrix_n1024_leaf32_laplace1d,hybrid,0.02,offdiagonal_inadmissible,62,0,0.125,0.125
hmatrix_n1024_leaf32_laplace1d,hybrid,0.05,admissible,156,0,0.0625,0.0625
hmatrix_n1024_leaf32_laplace1d,hybrid,0.05,diagonal,32,0,,
hmatrix_n1024_leaf32_laplace1d,hybrid,0.05,offdiagonal_inadmissible,62,0,0.09375,0.09375
hmatrix_n1024_leaf32_laplace1d,hybrid,0.1,admissible,156,0,0.0625,0.0625
hmatrix_n1024_leaf32_laplace1d,hybrid,0.1,diagonal,32,0,,
hmatrix_n1024_leaf32_laplace1d,hybrid,0.1,offdiagonal_inadmissible,62,0,0.09375,0.09375
hmatrix_n1024_leaf32_laplace1d,hybrid,1e-05,admissible,156,0,0.125,0.125
hmatrix_n1024_leaf32_laplace1d,hybrid,1e-05,diagonal,32,0,,
hmatrix_n1024_leaf32_laplace1d,hybrid,1e-05,offdiagonal_inadmissible,62,0,0.21875,0.21875
hmatrix_n1024_leaf32_laplace1d,hybrid,1e-06,admissible,156,0,0.125,0.15625
hmatrix_n1024_leaf32_laplace1d,hybrid,1e-06,diagonal,32,0,,
hmatrix_n1024_leaf32_laplace1d,hybrid,1e-06,offdiagonal_inadmissible,62,0,0.25,0.25
hmatrix_n1024_leaf32_matern1d,block_relative,0.0001,admissible,156,0,0.0625,0.0625
hmatrix_n1024_leaf32_matern1d,block_relative,0.0001,diagonal,32,0,,
hmatrix_n1024_leaf32_matern1d,block_relative,0.0001,offdiagonal_inadmissible,62,0,0.0625,0.0625
hmatrix_n1024_leaf32_matern1d,block_relative,0.001,admissible,156,0,0.0625,0.0625
hmatrix_n1024_leaf32_matern1d,block_relative,0.001,diagonal,32,0,,
hmatrix_n1024_leaf32_matern1d,block_relative,0.001,offdiagonal_inadmissible,62,0,0.0625,0.0625
hmatrix_n1024_leaf32_matern1d,block_relative,0.002,admissible,156,0,0.0625,0.0625
hmatrix_n1024_leaf32_matern1d,block_relative,0.002,diagonal,32,0,,
hmatrix_n1024_leaf32_matern1d,block_relative,0.002,offdiagonal_inadmissible,62,0,0.0625,0.0625
hmatrix_n1024_leaf32_matern1d,block_relative,0.005,admissible,156,0,0.0625,0.0625
hmatrix_n1024_leaf32_matern1d,block_relative,0.005,diagonal,32,0,,
hmatrix_n1024_leaf32_matern1d,block_relative,0.005,offdiagonal_inadmissible,62,0,0.0625,0.0625
hmatrix_n1024_leaf32_matern1d,block_relative,0.01,admissible,156,0,0.0625,0.0625
hmatrix_n1024_leaf32_matern1d,block_relative,0.01,diagonal,32,0,,
hmatrix_n1024_leaf32_matern1d,block_relative,0.01,offdiagonal_inadmissible,62,0,0.0625,0.0625
hmatrix_n1024_leaf32_matern1d,block_relative,0.02,admissible,156,0,0.0625,0.0625
hmatrix_n1024_leaf32_matern1d,block_relative,0.02,diagonal,32,0,,
hmatrix_n1024_leaf32_matern1d,block_relative,0.02,offdiagonal_inadmissible,62,0,0.0625,0.0625
hmatrix_n1024_leaf32_matern1d,block_relative,0.05,admissible,156,0,0.0625,0.0625
hmatrix_n1024_leaf32_matern1d,block_relative,0.05,diagonal,32,0,,
hmatrix_n1024_leaf32_matern1d,block_relative,0.05,offdiagonal_inadmissible,62,0,0.0625,0.0625
hmatrix_n1024_leaf32_matern1d,block_relative,0.1,admissible,156,0,0.0625,0.0625
hmatrix_n1024_leaf32_matern1d,block_relative,0.1,diagonal,32,0,,
hmatrix_n1024_leaf32_matern1d,block_relative,0.1,offdiagonal_inadmissible,62,0,0.0625,0.0625
hmatrix_n1024_leaf32_matern1d,block_relative,1e-05,admissible,156,0,0.0625,0.0625
hmatrix_n1024_leaf32_matern1d,block_relative,1e-05,diagonal,32,0,,
hmatrix_n1024_leaf32_matern1d,block_relative,1e-05,offdiagonal_inadmissible,62,0,0.0625,0.0625
hmatrix_n1024_leaf32_matern1d,block_relative,1e-06,admissible,156,0,0.0625,0.0625
hmatrix_n1024_leaf32_matern1d,block_relative,1e-06,diagonal,32,0,,
hmatrix_n1024_leaf32_matern1d,block_relative,1e-06,offdiagonal_inadmissible,62,0,0.0625,0.0625
hmatrix_n1024_leaf32_matern1d,global_relative,0.0001,admissible,156,0,0.0625,0.0625
hmatrix_n1024_leaf32_matern1d,global_relative,0.0001,diagonal,32,0,,
hmatrix_n1024_leaf32_matern1d,global_relative,0.0001,offdiagonal_inadmissible,62,0,0.0625,0.0625
hmatrix_n1024_leaf32_matern1d,global_relative,0.001,admissible,156,0,0.0625,0.0625
hmatrix_n1024_leaf32_matern1d,global_relative,0.001,diagonal,32,0,,
hmatrix_n1024_leaf32_matern1d,global_relative,0.001,offdiagonal_inadmissible,62,0,0.0625,0.0625
hmatrix_n1024_leaf32_matern1d,global_relative,0.002,admissible,156,0,0.0625,0.0625
hmatrix_n1024_leaf32_matern1d,global_relative,0.002,diagonal,32,0,,
hmatrix_n1024_leaf32_matern1d,global_relative,0.002,offdiagonal_inadmissible,62,0,0.0625,0.0625
hmatrix_n1024_leaf32_matern1d,global_relative,0.005,admissible,156,0,0.0625,0.0625
hmatrix_n1024_leaf32_matern1d,global_relative,0.005,diagonal,32,0,,
hmatrix_n1024_leaf32_matern1d,global_relative,0.005,offdiagonal_inadmissible,62,0,0.0625,0.0625
hmatrix_n1024_leaf32_matern1d,global_relative,0.01,admissible,156,0,0.0625,0.0625
hmatrix_n1024_leaf32_matern1d,global_relative,0.01,diagonal,32,0,,
hmatrix_n1024_leaf32_matern1d,global_relative,0.01,offdiagonal_inadmissible,62,0,0.0625,0.0625
hmatrix_n1024_leaf32_matern1d,global_relative,0.02,admissible,156,0,0.0625,0.0625
hmatrix_n1024_leaf32_matern1d,global_relative,0.02,diagonal,32,0,,
hmatrix_n1024_leaf32_matern1d,global_relative,0.02,offdiagonal_inadmissible,62,0,0.0625,0.0625
hmatrix_n1024_leaf32_matern1d,global_relative,0.05,admissible,156,0,0.0625,0.0625
hmatrix_n1024_leaf32_matern1d,global_relative,0.05,diagonal,32,0,,
hmatrix_n1024_leaf32_matern1d,global_relative,0.05,offdiagonal_inadmissible,62,0,0.0625,0.0625
hmatrix_n1024_leaf32_matern1d,global_relative,0.1,admissible,156,0,0.0625,0.0625
hmatrix_n1024_leaf32_matern1d,global_relative,0.1,diagonal,32,0,,
hmatrix_n1024_leaf32_matern1d,global_relative,0.1,offdiagonal_inadmissible,62,0,0.0625,0.0625
hmatrix_n1024_leaf32_matern1d,global_relative,1e-05,admissible,156,0,0.0625,0.0625
hmatrix_n1024_leaf32_matern1d,global_relative,1e-05,diagonal,32,0,,
hmatrix_n1024_leaf32_matern1d,global_relative,1e-05,offdiagonal_inadmissible,62,0,0.0625,0.0625
hmatrix_n1024_leaf32_matern1d,global_relative,1e-06,admissible,156,0,0.0625,0.0625
hmatrix_n1024_leaf32_matern1d,global_relative,1e-06,diagonal,32,0,,
hmatrix_n1024_leaf32_matern1d,global_relative,1e-06,offdiagonal_inadmissible,62,0,0.0625,0.0625
hmatrix_n1024_leaf32_matern1d,hybrid,0.0001,admissible,156,0,0.0625,0.0625
hmatrix_n1024_leaf32_matern1d,hybrid,0.0001,diagonal,32,0,,
hmatrix_n1024_leaf32_matern1d,hybrid,0.0001,offdiagonal_inadmissible,62,0,0.0625,0.0625
hmatrix_n1024_leaf32_matern1d,hybrid,0.001,admissible,156,0,0.0625,0.0625
hmatrix_n1024_leaf32_matern1d,hybrid,0.001,diagonal,32,0,,
hmatrix_n1024_leaf32_matern1d,hybrid,0.001,offdiagonal_inadmissible,62,0,0.0625,0.0625
hmatrix_n1024_leaf32_matern1d,hybrid,0.002,admissible,156,0,0.0625,0.0625
hmatrix_n1024_leaf32_matern1d,hybrid,0.002,diagonal,32,0,,
hmatrix_n1024_leaf32_matern1d,hybrid,0.002,offdiagonal_inadmissible,62,0,0.0625,0.0625
hmatrix_n1024_leaf32_matern1d,hybrid,0.005,admissible,156,0,0.0625,0.0625
hmatrix_n1024_leaf32_matern1d,hybrid,0.005,diagonal,32,0,,
hmatrix_n1024_leaf32_matern1d,hybrid,0.005,offdiagonal_inadmissible,62,0,0.0625,0.0625
hmatrix_n1024_leaf32_matern1d,hybrid,0.01,admissible,156,0,0.0625,0.0625
hmatrix_n1024_leaf32_matern1d,hybrid,0.01,diagonal,32,0,,
hmatrix_n1024_leaf32_matern1d,hybrid,0.01,offdiagonal_inadmissible,62,0,0.0625,0.0625
hmatrix_n1024_leaf32_matern1d,hybrid,0.02,admissible,156,0,0.0625,0.0625
hmatrix_n1024_leaf32_matern1d,hybrid,0.02,diagonal,32,0,,
hmatrix_n1024_leaf32_matern1d,hybrid,0.02,offdiagonal_inadmissible,62,0,0.0625,0.0625
hmatrix_n1024_leaf32_matern1d,hybrid,0.05,admissible,156,0,0.0625,0.0625
hmatrix_n1024_leaf32_matern1d,hybrid,0.05,diagonal,32,0,,
hmatrix_n1024_leaf32_matern1d,hybrid,0.05,offdiagonal_inadmissible,62,0,0.0625,0.0625
hmatrix_n1024_leaf32_matern1d,hybrid,0.1,admissible,156,0,0.0625,0.0625
hmatrix_n1024_leaf32_matern1d,hybrid,0.1,diagonal,32,0,,
hmatrix_n1024_leaf32_matern1d,hybrid,0.1,offdiagonal_inadmissible,62,0,0.0625,0.0625
hmatrix_n1024_leaf32_matern1d,hybrid,1e-05,admissible,156,0,0.0625,0.0625
hmatrix_n1024_leaf32_matern1d,hybrid,1e-05,diagonal,32,0,,
hmatrix_n1024_leaf32_matern1d,hybrid,1e-05,offdiagonal_inadmissible,62,0,0.0625,0.0625
hmatrix_n1024_leaf32_matern1d,hybrid,1e-06,admissible,156,0,0.0625,0.0625
hmatrix_n1024_leaf32_matern1d,hybrid,1e-06,diagonal,32,0,,
hmatrix_n1024_leaf32_matern1d,hybrid,1e-06,offdiagonal_inadmissible,62,0,0.0625,0.0625
hmatrix_n512_leaf32_gaussian1d,block_relative,0.0001,admissible,66,0,0.09375,0.09375
hmatrix_n512_leaf32_gaussian1d,block_relative,0.0001,diagonal,16,0,,
hmatrix_n512_leaf32_gaussian1d,block_relative,0.0001,offdiagonal_inadmissible,30,0,0.09375,0.09375
hmatrix_n512_leaf32_gaussian1d,block_relative,0.001,admissible,66,0,0.09375,0.09375
hmatrix_n512_leaf32_gaussian1d,block_relative,0.001,diagonal,16,0,,
hmatrix_n512_leaf32_gaussian1d,block_relative,0.001,offdiagonal_inadmissible,30,0,0.09375,0.09375
hmatrix_n512_leaf32_gaussian1d,block_relative,0.002,admissible,66,0,0.09375,0.09375
hmatrix_n512_leaf32_gaussian1d,block_relative,0.002,diagonal,16,0,,
hmatrix_n512_leaf32_gaussian1d,block_relative,0.002,offdiagonal_inadmissible,30,0,0.09375,0.09375
hmatrix_n512_leaf32_gaussian1d,block_relative,0.005,admissible,66,0,0.09375,0.09375
hmatrix_n512_leaf32_gaussian1d,block_relative,0.005,diagonal,16,0,,
hmatrix_n512_leaf32_gaussian1d,block_relative,0.005,offdiagonal_inadmissible,30,0,0.09375,0.09375
hmatrix_n512_leaf32_gaussian1d,block_relative,0.01,admissible,66,0,0.09375,0.09375
hmatrix_n512_leaf32_gaussian1d,block_relative,0.01,diagonal,16,0,,
hmatrix_n512_leaf32_gaussian1d,block_relative,0.01,offdiagonal_inadmissible,30,0,0.09375,0.09375
hmatrix_n512_leaf32_gaussian1d,block_relative,0.02,admissible,66,0,0.0625,0.0625
hmatrix_n512_leaf32_gaussian1d,block_relative,0.02,diagonal,16,0,,
hmatrix_n512_leaf32_gaussian1d,block_relative,0.02,offdiagonal_inadmissible,30,0,0.0625,0.0625
hmatrix_n512_leaf32_gaussian1d,block_relative,0.05,admissible,66,0,0.0625,0.0625
hmatrix_n512_leaf32_gaussian1d,block_relative,0.05,diagonal,16,0,,
hmatrix_n512_leaf32_gaussian1d,block_relative,0.05,offdiagonal_inadmissible,30,0,0.0625,0.0625
hmatrix_n512_leaf32_gaussian1d,block_relative,0.1,admissible,66,0,0.0625,0.0625
hmatrix_n512_leaf32_gaussian1d,block_relative,0.1,diagonal,16,0,,
hmatrix_n512_leaf32_gaussian1d,block_relative,0.1,offdiagonal_inadmissible,30,0,0.0625,0.0625
hmatrix_n512_leaf32_gaussian1d,block_relative,1e-05,admissible,66,0,0.125,0.125
hmatrix_n512_leaf32_gaussian1d,block_relative,1e-05,diagonal,16,0,,
hmatrix_n512_leaf32_gaussian1d,block_relative,1e-05,offdiagonal_inadmissible,30,0,0.125,0.125
hmatrix_n512_leaf32_gaussian1d,block_relative,1e-06,admissible,66,0,0.125,0.125
hmatrix_n512_leaf32_gaussian1d,block_relative,1e-06,diagonal,16,0,,
hmatrix_n512_leaf32_gaussian1d,block_relative,1e-06,offdiagonal_inadmissible,30,0,0.125,0.125
hmatrix_n512_leaf32_gaussian1d,global_relative,0.0001,admissible,66,0,0.09375,0.09375
hmatrix_n512_leaf32_gaussian1d,global_relative,0.0001,diagonal,16,0,,
hmatrix_n512_leaf32_gaussian1d,global_relative,0.0001,offdiagonal_inadmissible,30,0,0.09375,0.09375
hmatrix_n512_leaf32_gaussian1d,global_relative,0.001,admissible,66,0,0.09375,0.09375
hmatrix_n512_leaf32_gaussian1d,global_relative,0.001,diagonal,16,0,,
hmatrix_n512_leaf32_gaussian1d,global_relative,0.001,offdiagonal_inadmissible,30,0,0.09375,0.09375
hmatrix_n512_leaf32_gaussian1d,global_relative,0.002,admissible,66,0,0.09375,0.09375
hmatrix_n512_leaf32_gaussian1d,global_relative,0.002,diagonal,16,0,,
hmatrix_n512_leaf32_gaussian1d,global_relative,0.002,offdiagonal_inadmissible,30,0,0.09375,0.09375
hmatrix_n512_leaf32_gaussian1d,global_relative,0.005,admissible,66,0,0.09375,0.09375
hmatrix_n512_leaf32_gaussian1d,global_relative,0.005,diagonal,16,0,,
hmatrix_n512_leaf32_gaussian1d,global_relative,0.005,offdiagonal_inadmissible,30,0,0.09375,0.09375
hmatrix_n512_leaf32_gaussian1d,global_relative,0.01,admissible,66,0,0.0625,0.09375
hmatrix_n512_leaf32_gaussian1d,global_relative,0.01,diagonal,16,0,,
hmatrix_n512_leaf32_gaussian1d,global_relative,0.01,offdiagonal_inadmissible,30,0,0.09375,0.09375
hmatrix_n512_leaf32_gaussian1d,global_relative,0.02,admissible,66,0,0.0625,0.0625
hmatrix_n512_leaf32_gaussian1d,global_relative,0.02,diagonal,16,0,,
hmatrix_n512_leaf32_gaussian1d,global_relative,0.02,offdiagonal_inadmissible,30,0,0.0625,0.0625
hmatrix_n512_leaf32_gaussian1d,global_relative,0.05,admissible,66,0,0.0625,0.0625
hmatrix_n512_leaf32_gaussian1d,global_relative,0.05,diagonal,16,0,,
hmatrix_n512_leaf32_gaussian1d,global_relative,0.05,offdiagonal_inadmissible,30,0,0.0625,0.0625
hmatrix_n512_leaf32_gaussian1d,global_relative,0.1,admissible,66,0,0.0625,0.0625
hmatrix_n512_leaf32_gaussian1d,global_relative,0.1,diagonal,16,0,,
hmatrix_n512_leaf32_gaussian1d,global_relative,0.1,offdiagonal_inadmissible,30,0,0.0625,0.0625
hmatrix_n512_leaf32_gaussian1d,global_relative,1e-05,admissible,66,0,0.125,0.125
hmatrix_n512_leaf32_gaussian1d,global_relative,1e-05,diagonal,16,0,,
hmatrix_n512_leaf32_gaussian1d,global_relative,1e-05,offdiagonal_inadmissible,30,0,0.125,0.125
hmatrix_n512_leaf32_gaussian1d,global_relative,1e-06,admissible,66,0,0.125,0.125
hmatrix_n512_leaf32_gaussian1d,global_relative,1e-06,diagonal,16,0,,
hmatrix_n512_leaf32_gaussian1d,global_relative,1e-06,offdiagonal_inadmissible,30,0,0.125,0.125
hmatrix_n512_leaf32_gaussian1d,hybrid,0.0001,admissible,66,0,0.09375,0.09375
hmatrix_n512_leaf32_gaussian1d,hybrid,0.0001,diagonal,16,0,,
hmatrix_n512_leaf32_gaussian1d,hybrid,0.0001,offdiagonal_inadmissible,30,0,0.09375,0.09375
hmatrix_n512_leaf32_gaussian1d,hybrid,0.001,admissible,66,0,0.09375,0.09375
hmatrix_n512_leaf32_gaussian1d,hybrid,0.001,diagonal,16,0,,
hmatrix_n512_leaf32_gaussian1d,hybrid,0.001,offdiagonal_inadmissible,30,0,0.09375,0.09375
hmatrix_n512_leaf32_gaussian1d,hybrid,0.002,admissible,66,0,0.09375,0.09375
hmatrix_n512_leaf32_gaussian1d,hybrid,0.002,diagonal,16,0,,
hmatrix_n512_leaf32_gaussian1d,hybrid,0.002,offdiagonal_inadmissible,30,0,0.09375,0.09375
hmatrix_n512_leaf32_gaussian1d,hybrid,0.005,admissible,66,0,0.09375,0.09375
hmatrix_n512_leaf32_gaussian1d,hybrid,0.005,diagonal,16,0,,
hmatrix_n512_leaf32_gaussian1d,hybrid,0.005,offdiagonal_inadmissible,30,0,0.09375,0.09375
hmatrix_n512_leaf32_gaussian1d,hybrid,0.01,admissible,66,0,0.09375,0.09375
hmatrix_n512_leaf32_gaussian1d,hybrid,0.01,diagonal,16,0,,
hmatrix_n512_leaf32_gaussian1d,hybrid,0.01,offdiagonal_inadmissible,30,0,0.09375,0.09375
hmatrix_n512_leaf32_gaussian1d,hybrid,0.02,admissible,66,0,0.0625,0.0625
hmatrix_n512_leaf32_gaussian1d,hybrid,0.02,diagonal,16,0,,
hmatrix_n512_leaf32_gaussian1d,hybrid,0.02,offdiagonal_inadmissible,30,0,0.0625,0.0625
hmatrix_n512_leaf32_gaussian1d,hybrid,0.05,admissible,66,0,0.0625,0.0625
hmatrix_n512_leaf32_gaussian1d,hybrid,0.05,diagonal,16,0,,
hmatrix_n512_leaf32_gaussian1d,hybrid,0.05,offdiagonal_inadmissible,30,0,0.0625,0.0625
hmatrix_n512_leaf32_gaussian1d,hybrid,0.1,admissible,66,0,0.0625,0.0625
hmatrix_n512_leaf32_gaussian1d,hybrid,0.1,diagonal,16,0,,
hmatrix_n512_leaf32_gaussian1d,hybrid,0.1,offdiagonal_inadmissible,30,0,0.0625,0.0625
hmatrix_n512_leaf32_gaussian1d,hybrid,1e-05,admissible,66,0,0.125,0.125
hmatrix_n512_leaf32_gaussian1d,hybrid,1e-05,diagonal,16,0,,
hmatrix_n512_leaf32_gaussian1d,hybrid,1e-05,offdiagonal_inadmissible,30,0,0.125,0.125
hmatrix_n512_leaf32_gaussian1d,hybrid,1e-06,admissible,66,0,0.125,0.125
hmatrix_n512_leaf32_gaussian1d,hybrid,1e-06,diagonal,16,0,,
hmatrix_n512_leaf32_gaussian1d,hybrid,1e-06,offdiagonal_inadmissible,30,0,0.125,0.125
hmatrix_n512_leaf32_laplace1d,block_relative,0.0001,admissible,66,0,0.09375,0.125
hmatrix_n512_leaf32_laplace1d,block_relative,0.0001,diagonal,16,0,,
hmatrix_n512_leaf32_laplace1d,block_relative,0.0001,offdiagonal_inadmissible,30,0,0.1875,0.1875
hmatrix_n512_leaf32_laplace1d,block_relative,0.001,admissible,66,0,0.09375,0.09375
hmatrix_n512_leaf32_laplace1d,block_relative,0.001,diagonal,16,0,,
hmatrix_n512_leaf32_laplace1d,block_relative,0.001,offdiagonal_inadmissible,30,0,0.15625,0.15625
hmatrix_n512_leaf32_laplace1d,block_relative,0.002,admissible,66,0,0.09375,0.09375
hmatrix_n512_leaf32_laplace1d,block_relative,0.002,diagonal,16,0,,
hmatrix_n512_leaf32_laplace1d,block_relative,0.002,offdiagonal_inadmissible,30,0,0.15625,0.15625
hmatrix_n512_leaf32_laplace1d,block_relative,0.005,admissible,66,0,0.09375,0.09375
hmatrix_n512_leaf32_laplace1d,block_relative,0.005,diagonal,16,0,,
hmatrix_n512_leaf32_laplace1d,block_relative,0.005,offdiagonal_inadmissible,30,0,0.125,0.125
hmatrix_n512_leaf32_laplace1d,block_relative,0.01,admissible,66,0,0.0625,0.09375
hmatrix_n512_leaf32_laplace1d,block_relative,0.01,diagonal,16,0,,
hmatrix_n512_leaf32_laplace1d,block_relative,0.01,offdiagonal_inadmissible,30,0,0.125,0.125
hmatrix_n512_leaf32_laplace1d,block_relative,0.02,admissible,66,0,0.0625,0.09375
hmatrix_n512_leaf32_laplace1d,block_relative,0.02,diagonal,16,0,,
hmatrix_n512_leaf32_laplace1d,block_relative,0.02,offdiagonal_inadmissible,30,0,0.125,0.125
hmatrix_n512_leaf32_laplace1d,block_relative,0.05,admissible,66,0,0.0625,0.0625
hmatrix_n512_leaf32_laplace1d,block_relative,0.05,diagonal,16,0,,
hmatrix_n512_leaf32_laplace1d,block_relative,0.05,offdiagonal_inadmissible,30,0,0.09375,0.09375
hmatrix_n512_leaf32_laplace1d,block_relative,0.1,admissible,66,0,0.0625,0.0625
hmatrix_n512_leaf32_laplace1d,block_relative,0.1,diagonal,16,0,,
hmatrix_n512_leaf32_laplace1d,block_relative,0.1,offdiagonal_inadmissible,30,0,0.09375,0.09375
hmatrix_n512_leaf32_laplace1d,block_relative,1e-05,admissible,66,0,0.125,0.125
hmatrix_n512_leaf32_laplace1d,block_relative,1e-05,diagonal,16,0,,
hmatrix_n512_leaf32_laplace1d,block_relative,1e-05,offdiagonal_inadmissible,30,0,0.21875,0.21875
hmatrix_n512_leaf32_laplace1d,block_relative,1e-06,admissible,66,0,0.125,0.15625
hmatrix_n512_leaf32_laplace1d,block_relative,1e-06,diagonal,16,0,,
hmatrix_n512_leaf32_laplace1d,block_relative,1e-06,offdiagonal_inadmissible,30,0,0.25,0.25
hmatrix_n512_leaf32_laplace1d,global_relative,0.0001,admissible,66,0,0.09375,0.09375
hmatrix_n512_leaf32_laplace1d,global_relative,0.0001,diagonal,16,0,,
hmatrix_n512_leaf32_laplace1d,global_relative,0.0001,offdiagonal_inadmissible,30,0,0.1875,0.1875
hmatrix_n512_leaf32_laplace1d,global_relative,0.001,admissible,66,0,0.0625,0.09375
hmatrix_n512_leaf32_laplace1d,global_relative,0.001,diagonal,16,0,,
hmatrix_n512_leaf32_laplace1d,global_relative,0.001,offdiagonal_inadmissible,30,0,0.15625,0.15625
hmatrix_n512_leaf32_laplace1d,global_relative,0.002,admissible,66,0,0.0625,0.0625
hmatrix_n512_leaf32_laplace1d,global_relative,0.002,diagonal,16,0,,
hmatrix_n512_leaf32_laplace1d,global_relative,0.002,offdiagonal_inadmissible,30,0,0.15625,0.15625
hmatrix_n512_leaf32_laplace1d,global_relative,0.005,admissible,66,0,0.0625,0.0625
hmatrix_n512_leaf32_laplace1d,global_relative,0.005,diagonal,16,0,,
hmatrix_n512_leaf32_laplace1d,global_relative,0.005,offdiagonal_inadmissible,30,0,0.125,0.125
hmatrix_n512_leaf32_laplace1d,global_relative,0.01,admissible,66,0,0.0625,0.0625
hmatrix_n512_leaf32_laplace1d,global_relative,0.01,diagonal,16,0,,
hmatrix_n512_leaf32_laplace1d,global_relative,0.01,offdiagonal_inadmissible,30,0,0.125,0.125
hmatrix_n512_leaf32_laplace1d,global_relative,0.02,admissible,66,0,0.0625,0.0625
hmatrix_n512_leaf32_laplace1d,global_relative,0.02,diagonal,16,0,,
hmatrix_n512_leaf32_laplace1d,global_relative,0.02,offdiagonal_inadmissible,30,0,0.125,0.125
hmatrix_n512_leaf32_laplace1d,global_relative,0.05,admissible,66,0,0.03125,0.0625
hmatrix_n512_leaf32_laplace1d,global_relative,0.05,diagonal,16,0,,
hmatrix_n512_leaf32_laplace1d,global_relative,0.05,offdiagonal_inadmissible,30,0,0.09375,0.09375
hmatrix_n512_leaf32_laplace1d,global_relative,0.1,admissible,66,0,0.03125,0.03125
hmatrix_n512_leaf32_laplace1d,global_relative,0.1,diagonal,16,0,,
hmatrix_n512_leaf32_laplace1d,global_relative,0.1,offdiagonal_inadmissible,30,0,0.09375,0.09375
hmatrix_n512_leaf32_laplace1d,global_relative,1e-05,admissible,66,0,0.09375,0.125
hmatrix_n512_leaf32_laplace1d,global_relative,1e-05,diagonal,16,0,,
hmatrix_n512_leaf32_laplace1d,global_relative,1e-05,offdiagonal_inadmissible,30,0,0.21875,0.21875
hmatrix_n512_leaf32_laplace1d,global_relative,1e-06,admissible,66,0,0.125,0.125
hmatrix_n512_leaf32_laplace1d,global_relative,1e-06,diagonal,16,0,,
hmatrix_n512_leaf32_laplace1d,global_relative,1e-06,offdiagonal_inadmissible,30,0,0.25,0.25
hmatrix_n512_leaf32_laplace1d,hybrid,0.0001,admissible,66,0,0.09375,0.125
hmatrix_n512_leaf32_laplace1d,hybrid,0.0001,diagonal,16,0,,
hmatrix_n512_leaf32_laplace1d,hybrid,0.0001,offdiagonal_inadmissible,30,0,0.1875,0.1875
hmatrix_n512_leaf32_laplace1d,hybrid,0.001,admissible,66,0,0.09375,0.09375
hmatrix_n512_leaf32_laplace1d,hybrid,0.001,diagonal,16,0,,
hmatrix_n512_leaf32_laplace1d,hybrid,0.001,offdiagonal_inadmissible,30,0,0.15625,0.15625
hmatrix_n512_leaf32_laplace1d,hybrid,0.002,admissible,66,0,0.09375,0.09375
hmatrix_n512_leaf32_laplace1d,hybrid,0.002,diagonal,16,0,,
hmatrix_n512_leaf32_laplace1d,hybrid,0.002,offdiagonal_inadmissible,30,0,0.15625,0.15625
hmatrix_n512_leaf32_laplace1d,hybrid,0.005,admissible,66,0,0.09375,0.09375
hmatrix_n512_leaf32_laplace1d,hybrid,0.005,diagonal,16,0,,
hmatrix_n512_leaf32_laplace1d,hybrid,0.005,offdiagonal_inadmissible,30,0,0.125,0.125
hmatrix_n512_leaf32_laplace1d,hybrid,0.01,admissible,66,0,0.0625,0.09375
hmatrix_n512_leaf32_laplace1d,hybrid,0.01,diagonal,16,0,,
hmatrix_n512_leaf32_laplace1d,hybrid,0.01,offdiagonal_inadmissible,30,0,0.125,0.125
hmatrix_n512_leaf32_laplace1d,hybrid,0.02,admissible,66,0,0.0625,0.09375
hmatrix_n512_leaf32_laplace1d,hybrid,0.02,diagonal,16,0,,
hmatrix_n512_leaf32_laplace1d,hybrid,0.02,offdiagonal_inadmissible,30,0,0.125,0.125
hmatrix_n512_leaf32_laplace1d,hybrid,0.05,admissible,66,0,0.0625,0.0625
hmatrix_n512_leaf32_laplace1d,hybrid,0.05,diagonal,16,0,,
hmatrix_n512_leaf32_laplace1d,hybrid,0.05,offdiagonal_inadmissible,30,0,0.09375,0.09375
hmatrix_n512_leaf32_laplace1d,hybrid,0.1,admissible,66,0,0.0625,0.0625
hmatrix_n512_leaf32_laplace1d,hybrid,0.1,diagonal,16,0,,
hmatrix_n512_leaf32_laplace1d,hybrid,0.1,offdiagonal_inadmissible,30,0,0.09375,0.09375
hmatrix_n512_leaf32_laplace1d,hybrid,1e-05,admissible,66,0,0.125,0.125
hmatrix_n512_leaf32_laplace1d,hybrid,1e-05,diagonal,16,0,,
hmatrix_n512_leaf32_laplace1d,hybrid,1e-05,offdiagonal_inadmissible,30,0,0.21875,0.21875
hmatrix_n512_leaf32_laplace1d,hybrid,1e-06,admissible,66,0,0.125,0.15625
hmatrix_n512_leaf32_laplace1d,hybrid,1e-06,diagonal,16,0,,
hmatrix_n512_leaf32_laplace1d,hybrid,1e-06,offdiagonal_inadmissible,30,0,0.25,0.25
hmatrix_n512_leaf32_matern1d,block_relative,0.0001,admissible,66,0,0.0625,0.0625
hmatrix_n512_leaf32_matern1d,block_relative,0.0001,diagonal,16,0,,
hmatrix_n512_leaf32_matern1d,block_relative,0.0001,offdiagonal_inadmissible,30,0,0.0625,0.0625
hmatrix_n512_leaf32_matern1d,block_relative,0.001,admissible,66,0,0.0625,0.0625
hmatrix_n512_leaf32_matern1d,block_relative,0.001,diagonal,16,0,,
hmatrix_n512_leaf32_matern1d,block_relative,0.001,offdiagonal_inadmissible,30,0,0.0625,0.0625
hmatrix_n512_leaf32_matern1d,block_relative,0.002,admissible,66,0,0.0625,0.0625
hmatrix_n512_leaf32_matern1d,block_relative,0.002,diagonal,16,0,,
hmatrix_n512_leaf32_matern1d,block_relative,0.002,offdiagonal_inadmissible,30,0,0.0625,0.0625
hmatrix_n512_leaf32_matern1d,block_relative,0.005,admissible,66,0,0.0625,0.0625
hmatrix_n512_leaf32_matern1d,block_relative,0.005,diagonal,16,0,,
hmatrix_n512_leaf32_matern1d,block_relative,0.005,offdiagonal_inadmissible,30,0,0.0625,0.0625
hmatrix_n512_leaf32_matern1d,block_relative,0.01,admissible,66,0,0.0625,0.0625
hmatrix_n512_leaf32_matern1d,block_relative,0.01,diagonal,16,0,,
hmatrix_n512_leaf32_matern1d,block_relative,0.01,offdiagonal_inadmissible,30,0,0.0625,0.0625
hmatrix_n512_leaf32_matern1d,block_relative,0.02,admissible,66,0,0.0625,0.0625
hmatrix_n512_leaf32_matern1d,block_relative,0.02,diagonal,16,0,,
hmatrix_n512_leaf32_matern1d,block_relative,0.02,offdiagonal_inadmissible,30,0,0.0625,0.0625
hmatrix_n512_leaf32_matern1d,block_relative,0.05,admissible,66,0,0.0625,0.0625
hmatrix_n512_leaf32_matern1d,block_relative,0.05,diagonal,16,0,,
hmatrix_n512_leaf32_matern1d,block_relative,0.05,offdiagonal_inadmissible,30,0,0.0625,0.0625
hmatrix_n512_leaf32_matern1d,block_relative,0.1,admissible,66,0,0.0625,0.0625
hmatrix_n512_leaf32_matern1d,block_relative,0.1,diagonal,16,0,,
hmatrix_n512_leaf32_matern1d,block_relative,0.1,offdiagonal_inadmissible,30,0,0.0625,0.0625
hmatrix_n512_leaf32_matern1d,block_relative,1e-05,admissible,66,0,0.0625,0.0625
hmatrix_n512_leaf32_matern1d,block_relative,1e-05,diagonal,16,0,,
hmatrix_n512_leaf32_matern1d,block_relative,1e-05,offdiagonal_inadmissible,30,0,0.0625,0.0625
hmatrix_n512_leaf32_matern1d,block_relative,1e-06,admissible,66,0,0.0625,0.0625
hmatrix_n512_leaf32_matern1d,block_relative,1e-06,diagonal,16,0,,
hmatrix_n512_leaf32_matern1d,block_relative,1e-06,offdiagonal_inadmissible,30,0,0.0625,0.0625
hmatrix_n512_leaf32_matern1d,global_relative,0.0001,admissible,66,0,0.0625,0.0625
hmatrix_n512_leaf32_matern1d,global_relative,0.0001,diagonal,16,0,,
hmatrix_n512_leaf32_matern1d,global_relative,0.0001,offdiagonal_inadmissible,30,0,0.0625,0.0625
hmatrix_n512_leaf32_matern1d,global_relative,0.001,admissible,66,0,0.0625,0.0625
hmatrix_n512_leaf32_matern1d,global_relative,0.001,diagonal,16,0,,
hmatrix_n512_leaf32_matern1d,global_relative,0.001,offdiagonal_inadmissible,30,0,0.0625,0.0625
hmatrix_n512_leaf32_matern1d,global_relative,0.002,admissible,66,0,0.0625,0.0625
hmatrix_n512_leaf32_matern1d,global_relative,0.002,diagonal,16,0,,
hmatrix_n512_leaf32_matern1d,global_relative,0.002,offdiagonal_inadmissible,30,0,0.0625,0.0625
hmatrix_n512_leaf32_matern1d,global_relative,0.005,admissible,66,0,0.0625,0.0625
hmatrix_n512_leaf32_matern1d,global_relative,0.005,diagonal,16,0,,
hmatrix_n512_leaf32_matern1d,global_relative,0.005,offdiagonal_inadmissible,30,0,0.0625,0.0625
hmatrix_n512_leaf32_matern1d,global_relative,0.01,admissible,66,0,0.0625,0.0625
hmatrix_n512_leaf32_matern1d,global_relative,0.01,diagonal,16,0,,
hmatrix_n512_leaf32_matern1d,global_relative,0.01,offdiagonal_inadmissible,30,0,0.0625,0.0625
hmatrix_n512_leaf32_matern1d,global_relative,0.02,admissible,66,0,0.0625,0.0625
hmatrix_n512_leaf32_matern1d,global_relative,0.02,diagonal,16,0,,
hmatrix_n512_leaf32_matern1d,global_relative,0.02,offdiagonal_inadmissible,30,0,0.0625,0.0625
hmatrix_n512_leaf32_matern1d,global_relative,0.05,admissible,66,0,0.0625,0.0625
hmatrix_n512_leaf32_matern1d,global_relative,0.05,diagonal,16,0,,
hmatrix_n512_leaf32_matern1d,global_relative,0.05,offdiagonal_inadmissible,30,0,0.0625,0.0625
hmatrix_n512_leaf32_matern1d,global_relative,0.1,admissible,66,0,0.0625,0.0625
hmatrix_n512_leaf32_matern1d,global_relative,0.1,diagonal,16,0,,
hmatrix_n512_leaf32_matern1d,global_relative,0.1,offdiagonal_inadmissible,30,0,0.0625,0.0625
hmatrix_n512_leaf32_matern1d,global_relative,1e-05,admissible,66,0,0.0625,0.0625
hmatrix_n512_leaf32_matern1d,global_relative,1e-05,diagonal,16,0,,
hmatrix_n512_leaf32_matern1d,global_relative,1e-05,offdiagonal_inadmissible,30,0,0.0625,0.0625
hmatrix_n512_leaf32_matern1d,global_relative,1e-06,admissible,66,0,0.0625,0.0625
hmatrix_n512_leaf32_matern1d,global_relative,1e-06,diagonal,16,0,,
hmatrix_n512_leaf32_matern1d,global_relative,1e-06,offdiagonal_inadmissible,30,0,0.0625,0.0625
hmatrix_n512_leaf32_matern1d,hybrid,0.0001,admissible,66,0,0.0625,0.0625
hmatrix_n512_leaf32_matern1d,hybrid,0.0001,diagonal,16,0,,
hmatrix_n512_leaf32_matern1d,hybrid,0.0001,offdiagonal_inadmissible,30,0,0.0625,0.0625
hmatrix_n512_leaf32_matern1d,hybrid,0.001,admissible,66,0,0.0625,0.0625
hmatrix_n512_leaf32_matern1d,hybrid,0.001,diagonal,16,0,,
hmatrix_n512_leaf32_matern1d,hybrid,0.001,offdiagonal_inadmissible,30,0,0.0625,0.0625
hmatrix_n512_leaf32_matern1d,hybrid,0.002,admissible,66,0,0.0625,0.0625
hmatrix_n512_leaf32_matern1d,hybrid,0.002,diagonal,16,0,,
hmatrix_n512_leaf32_matern1d,hybrid,0.002,offdiagonal_inadmissible,30,0,0.0625,0.0625
hmatrix_n512_leaf32_matern1d,hybrid,0.005,admissible,66,0,0.0625,0.0625
hmatrix_n512_leaf32_matern1d,hybrid,0.005,diagonal,16,0,,
hmatrix_n512_leaf32_matern1d,hybrid,0.005,offdiagonal_inadmissible,30,0,0.0625,0.0625
hmatrix_n512_leaf32_matern1d,hybrid,0.01,admissible,66,0,0.0625,0.0625
hmatrix_n512_leaf32_matern1d,hybrid,0.01,diagonal,16,0,,
hmatrix_n512_leaf32_matern1d,hybrid,0.01,offdiagonal_inadmissible,30,0,0.0625,0.0625
hmatrix_n512_leaf32_matern1d,hybrid,0.02,admissible,66,0,0.0625,0.0625
hmatrix_n512_leaf32_matern1d,hybrid,0.02,diagonal,16,0,,
hmatrix_n512_leaf32_matern1d,hybrid,0.02,offdiagonal_inadmissible,30,0,0.0625,0.0625
hmatrix_n512_leaf32_matern1d,hybrid,0.05,admissible,66,0,0.0625,0.0625
hmatrix_n512_leaf32_matern1d,hybrid,0.05,diagonal,16,0,,
hmatrix_n512_leaf32_matern1d,hybrid,0.05,offdiagonal_inadmissible,30,0,0.0625,0.0625
hmatrix_n512_leaf32_matern1d,hybrid,0.1,admissible,66,0,0.0625,0.0625
hmatrix_n512_leaf32_matern1d,hybrid,0.1,diagonal,16,0,,
hmatrix_n512_leaf32_matern1d,hybrid,0.1,offdiagonal_inadmissible,30,0,0.0625,0.0625
hmatrix_n512_leaf32_matern1d,hybrid,1e-05,admissible,66,0,0.0625,0.0625
hmatrix_n512_leaf32_matern1d,hybrid,1e-05,diagonal,16,0,,
hmatrix_n512_leaf32_matern1d,hybrid,1e-05,offdiagonal_inadmissible,30,0,0.0625,0.0625
hmatrix_n512_leaf32_matern1d,hybrid,1e-06,admissible,66,0,0.0625,0.0625
hmatrix_n512_leaf32_matern1d,hybrid,1e-06,diagonal,16,0,,
hmatrix_n512_leaf32_matern1d,hybrid,1e-06,offdiagonal_inadmissible,30,0,0.0625,0.0625
kernel_inverse_distance_2d_clustered_n1024,block_relative,0.0001,admissible,26,0,0.046875,0.109375
kernel_inverse_distance_2d_clustered_n1024,block_relative,0.0001,diagonal,32,0,,
kernel_inverse_distance_2d_clustered_n1024,block_relative,0.0001,offdiagonal_inadmissible,480,0,0.375,0.78125
kernel_inverse_distance_2d_clustered_n1024,block_relative,0.001,admissible,26,0,0.046875,0.09375
kernel_inverse_distance_2d_clustered_n1024,block_relative,0.001,diagonal,32,0,,
kernel_inverse_distance_2d_clustered_n1024,block_relative,0.001,offdiagonal_inadmissible,480,0,0.28125,0.65625
kernel_inverse_distance_2d_clustered_n1024,block_relative,0.002,admissible,26,0,0.046875,0.09375
kernel_inverse_distance_2d_clustered_n1024,block_relative,0.002,diagonal,32,0,,
kernel_inverse_distance_2d_clustered_n1024,block_relative,0.002,offdiagonal_inadmissible,480,0,0.25,0.625
kernel_inverse_distance_2d_clustered_n1024,block_relative,0.005,admissible,26,0,0.0390625,0.078125
kernel_inverse_distance_2d_clustered_n1024,block_relative,0.005,diagonal,32,0,,
kernel_inverse_distance_2d_clustered_n1024,block_relative,0.005,offdiagonal_inadmissible,480,0,0.21875,0.5625
kernel_inverse_distance_2d_clustered_n1024,block_relative,0.01,admissible,26,0,0.03125,0.0625
kernel_inverse_distance_2d_clustered_n1024,block_relative,0.01,diagonal,32,0,,
kernel_inverse_distance_2d_clustered_n1024,block_relative,0.01,offdiagonal_inadmissible,480,0,0.1875,0.5
kernel_inverse_distance_2d_clustered_n1024,block_relative,0.02,admissible,26,0,0.0234375,0.0625
kernel_inverse_distance_2d_clustered_n1024,block_relative,0.02,diagonal,32,0,,
kernel_inverse_distance_2d_clustered_n1024,block_relative,0.02,offdiagonal_inadmissible,480,0,0.1875,0.5
kernel_inverse_distance_2d_clustered_n1024,block_relative,0.05,admissible,26,0,0.0234375,0.046875
kernel_inverse_distance_2d_clustered_n1024,block_relative,0.05,diagonal,32,0,,
kernel_inverse_distance_2d_clustered_n1024,block_relative,0.05,offdiagonal_inadmissible,480,0,0.15625,0.4375
kernel_inverse_distance_2d_clustered_n1024,block_relative,0.1,admissible,26,0,0.0234375,0.046875
kernel_inverse_distance_2d_clustered_n1024,block_relative,0.1,diagonal,32,0,,
kernel_inverse_distance_2d_clustered_n1024,block_relative,0.1,offdiagonal_inadmissible,480,0,0.125,0.40625
kernel_inverse_distance_2d_clustered_n1024,block_relative,1e-05,admissible,26,0,0.0703125,0.140625
kernel_inverse_distance_2d_clustered_n1024,block_relative,1e-05,diagonal,32,0,,
kernel_inverse_distance_2d_clustered_n1024,block_relative,1e-05,offdiagonal_inadmissible,480,0,0.4375,0.84375
kernel_inverse_distance_2d_clustered_n1024,block_relative,1e-06,admissible,26,0,0.078125,0.171875
kernel_inverse_distance_2d_clustered_n1024,block_relative,1e-06,diagonal,32,0,,
kernel_inverse_distance_2d_clustered_n1024,block_relative,1e-06,offdiagonal_inadmissible,480,0,0.53125,0.90625
kernel_inverse_distance_2d_clustered_n1024,global_relative,0.0001,admissible,26,0,0.0234375,0.046875
kernel_inverse_distance_2d_clustered_n1024,global_relative,0.0001,diagonal,32,0,,
kernel_inverse_distance_2d_clustered_n1024,global_relative,0.0001,offdiagonal_inadmissible,480,0,0.1875,0.625
kernel_inverse_distance_2d_clustered_n1024,global_relative,0.001,admissible,26,0,0.015625,0.03125
kernel_inverse_distance_2d_clustered_n1024,global_relative,0.001,diagonal,32,0,,
kernel_inverse_distance_2d_clustered_n1024,global_relative,0.001,offdiagonal_inadmissible,480,0,0.125,0.5
kernel_inverse_distance_2d_clustered_n1024,global_relative,0.002,admissible,26,0,0.0078125,0.015625
kernel_inverse_distance_2d_clustered_n1024,global_relative,0.002,diagonal,32,0,,
kernel_inverse_distance_2d_clustered_n1024,global_relative,0.002,offdiagonal_inadmissible,480,0,0.09375,0.46875
kernel_inverse_distance_2d_clustered_n1024,global_relative,0.005,admissible,26,0,0.0078125,0.015625
kernel_inverse_distance_2d_clustered_n1024,global_relative,0.005,diagonal,32,0,,
kernel_inverse_distance_2d_clustered_n1024,global_relative,0.005,offdiagonal_inadmissible,480,0,0.09375,0.40625
kernel_inverse_distance_2d_clustered_n1024,global_relative,0.01,admissible,26,0,0.0078125,0.015625
kernel_inverse_distance_2d_clustered_n1024,global_relative,0.01,diagonal,32,0,,
kernel_inverse_distance_2d_clustered_n1024,global_relative,0.01,offdiagonal_inadmissible,480,0,0.09375,0.375
kernel_inverse_distance_2d_clustered_n1024,global_relative,0.02,admissible,26,0,0.0078125,0.015625
kernel_inverse_distance_2d_clustered_n1024,global_relative,0.02,diagonal,32,0,,
kernel_inverse_distance_2d_clustered_n1024,global_relative,0.02,offdiagonal_inadmissible,480,0,0.0625,0.34375
kernel_inverse_distance_2d_clustered_n1024,global_relative,0.05,admissible,26,0,0.0078125,0.015625
kernel_inverse_distance_2d_clustered_n1024,global_relative,0.05,diagonal,32,0,,
kernel_inverse_distance_2d_clustered_n1024,global_relative,0.05,offdiagonal_inadmissible,480,0,0.03125,0.25
kernel_inverse_distance_2d_clustered_n1024,global_relative,0.1,admissible,26,0,0.0078125,0.015625
kernel_inverse_distance_2d_clustered_n1024,global_relative,0.1,diagonal,32,0,,
kernel_inverse_distance_2d_clustered_n1024,global_relative,0.1,offdiagonal_inadmissible,480,0,0.03125,0.1875
kernel_inverse_distance_2d_clustered_n1024,global_relative,1e-05,admissible,26,0,0.03125,0.0625
kernel_inverse_distance_2d_clustered_n1024,global_relative,1e-05,diagonal,32,0,,
kernel_inverse_distance_2d_clustered_n1024,global_relative,1e-05,offdiagonal_inadmissible,480,0,0.25,0.75
kernel_inverse_distance_2d_clustered_n1024,global_relative,1e-06,admissible,26,0,0.046875,0.09375
kernel_inverse_distance_2d_clustered_n1024,global_relative,1e-06,diagonal,32,0,,
kernel_inverse_distance_2d_clustered_n1024,global_relative,1e-06,offdiagonal_inadmissible,480,0,0.34375,0.84375
kernel_inverse_distance_2d_clustered_n1024,hybrid,0.0001,admissible,26,0,0.046875,0.109375
kernel_inverse_distance_2d_clustered_n1024,hybrid,0.0001,diagonal,32,0,,
kernel_inverse_distance_2d_clustered_n1024,hybrid,0.0001,offdiagonal_inadmissible,480,0,0.375,0.78125
kernel_inverse_distance_2d_clustered_n1024,hybrid,0.001,admissible,26,0,0.046875,0.09375
kernel_inverse_distance_2d_clustered_n1024,hybrid,0.001,diagonal,32,0,,
kernel_inverse_distance_2d_clustered_n1024,hybrid,0.001,offdiagonal_inadmissible,480,0,0.28125,0.65625
kernel_inverse_distance_2d_clustered_n1024,hybrid,0.002,admissible,26,0,0.0390625,0.09375
kernel_inverse_distance_2d_clustered_n1024,hybrid,0.002,diagonal,32,0,,
kernel_inverse_distance_2d_clustered_n1024,hybrid,0.002,offdiagonal_inadmissible,480,0,0.25,0.625
kernel_inverse_distance_2d_clustered_n1024,hybrid,0.005,admissible,26,0,0.0390625,0.078125
kernel_inverse_distance_2d_clustered_n1024,hybrid,0.005,diagonal,32,0,,
kernel_inverse_distance_2d_clustered_n1024,hybrid,0.005,offdiagonal_inadmissible,480,0,0.21875,0.5625
kernel_inverse_distance_2d_clustered_n1024,hybrid,0.01,admissible,26,0,0.03125,0.0625
kernel_inverse_distance_2d_clustered_n1024,hybrid,0.01,diagonal,32,0,,
kernel_inverse_distance_2d_clustered_n1024,hybrid,0.01,offdiagonal_inadmissible,480,0,0.1875,0.5
kernel_inverse_distance_2d_clustered_n1024,hybrid,0.02,admissible,26,0,0.0234375,0.0625
kernel_inverse_distance_2d_clustered_n1024,hybrid,0.02,diagonal,32,0,,
kernel_inverse_distance_2d_clustered_n1024,hybrid,0.02,offdiagonal_inadmissible,480,0,0.1875,0.5
kernel_inverse_distance_2d_clustered_n1024,hybrid,0.05,admissible,26,0,0.0234375,0.046875
kernel_inverse_distance_2d_clustered_n1024,hybrid,0.05,diagonal,32,0,,
kernel_inverse_distance_2d_clustered_n1024,hybrid,0.05,offdiagonal_inadmissible,480,0,0.15625,0.4375
kernel_inverse_distance_2d_clustered_n1024,hybrid,0.1,admissible,26,0,0.0234375,0.046875
kernel_inverse_distance_2d_clustered_n1024,hybrid,0.1,diagonal,32,0,,
kernel_inverse_distance_2d_clustered_n1024,hybrid,0.1,offdiagonal_inadmissible,480,0,0.125,0.40625
kernel_inverse_distance_2d_clustered_n1024,hybrid,1e-05,admissible,26,0,0.0703125,0.140625
kernel_inverse_distance_2d_clustered_n1024,hybrid,1e-05,diagonal,32,0,,
kernel_inverse_distance_2d_clustered_n1024,hybrid,1e-05,offdiagonal_inadmissible,480,0,0.4375,0.84375
kernel_inverse_distance_2d_clustered_n1024,hybrid,1e-06,admissible,26,0,0.078125,0.171875
kernel_inverse_distance_2d_clustered_n1024,hybrid,1e-06,diagonal,32,0,,
kernel_inverse_distance_2d_clustered_n1024,hybrid,1e-06,offdiagonal_inadmissible,480,0,0.53125,0.90625
kernel_inverse_distance_2d_clustered_n2048,block_relative,0.0001,admissible,296,0,0.25,0.28125
kernel_inverse_distance_2d_clustered_n2048,block_relative,0.0001,diagonal,64,0,,
kernel_inverse_distance_2d_clustered_n2048,block_relative,0.0001,offdiagonal_inadmissible,1726,0,0.28125,0.75
kernel_inverse_distance_2d_clustered_n2048,block_relative,0.001,admissible,296,0,0.1875,0.25
kernel_inverse_distance_2d_clustered_n2048,block_relative,0.001,diagonal,64,0,,
kernel_inverse_distance_2d_clustered_n2048,block_relative,0.001,offdiagonal_inadmissible,1726,0,0.25,0.625
kernel_inverse_distance_2d_clustered_n2048,block_relative,0.002,admissible,296,0,0.15625,0.21875
kernel_inverse_distance_2d_clustered_n2048,block_relative,0.002,diagonal,64,0,,
kernel_inverse_distance_2d_clustered_n2048,block_relative,0.002,offdiagonal_inadmissible,1726,0,0.21875,0.5625
kernel_inverse_distance_2d_clustered_n2048,block_relative,0.005,admissible,296,0,0.15625,0.1875
kernel_inverse_distance_2d_clustered_n2048,block_relative,0.005,diagonal,64,0,,
kernel_inverse_distance_2d_clustered_n2048,block_relative,0.005,offdiagonal_inadmissible,1726,0,0.1875,0.53125
kernel_inverse_distance_2d_clustered_n2048,block_relative,0.01,admissible,296,0,0.125,0.15625
kernel_inverse_distance_2d_clustered_n2048,block_relative,0.01,diagonal,64,0,,
kernel_inverse_distance_2d_clustered_n2048,block_relative,0.01,offdiagonal_inadmissible,1726,0,0.15625,0.5
kernel_inverse_distance_2d_clustered_n2048,block_relative,0.02,admissible,296,0,0.09375,0.15625
kernel_inverse_distance_2d_clustered_n2048,block_relative,0.02,diagonal,64,0,,
kernel_inverse_distance_2d_clustered_n2048,block_relative,0.02,offdiagonal_inadmissible,1726,0,0.15625,0.46875
kernel_inverse_distance_2d_clustered_n2048,block_relative,0.05,admissible,296,0,0.09375,0.125
kernel_inverse_distance_2d_clustered_n2048,block_relative,0.05,diagonal,64,0,,
kernel_inverse_distance_2d_clustered_n2048,block_relative,0.05,offdiagonal_inadmissible,1726,0,0.125,0.4375
kernel_inverse_distance_2d_clustered_n2048,block_relative,0.1,admissible,296,0,0.09375,0.09375
kernel_inverse_distance_2d_clustered_n2048,block_relative,0.1,diagonal,64,0,,
kernel_inverse_distance_2d_clustered_n2048,block_relative,0.1,offdiagonal_inadmissible,1726,0,0.09375,0.375
kernel_inverse_distance_2d_clustered_n2048,block_relative,1e-05,admissible,296,0,0.28125,0.375
kernel_inverse_distance_2d_clustered_n2048,block_relative,1e-05,diagonal,64,0,,
kernel_inverse_distance_2d_clustered_n2048,block_relative,1e-05,offdiagonal_inadmissible,1726,0,0.375,0.8125
kernel_inverse_distance_2d_clustered_n2048,block_relative,1e-06,admissible,296,0,0.375,0.46875
kernel_inverse_distance_2d_clustered_n2048,block_relative,1e-06,diagonal,64,0,,
kernel_inverse_distance_2d_clustered_n2048,block_relative,1e-06,offdiagonal_inadmissible,1726,0,0.4375,0.90625
kernel_inverse_distance_2d_clustered_n2048,global_relative,0.0001,admissible,296,0,0.09375,0.15625
kernel_inverse_distance_2d_clustered_n2048,global_relative,0.0001,diagonal,64,0,,
kernel_inverse_distance_2d_clustered_n2048,global_relative,0.0001,offdiagonal_inadmissible,1726,0,0.15625,0.5625
kernel_inverse_distance_2d_clustered_n2048,global_relative,0.001,admissible,296,0,0.0625,0.09375
kernel_inverse_distance_2d_clustered_n2048,global_relative,0.001,diagonal,64,0,,
kernel_inverse_distance_2d_clustered_n2048,global_relative,0.001,offdiagonal_inadmissible,1726,0,0.09375,0.4375
kernel_inverse_distance_2d_clustered_n2048,global_relative,0.002,admissible,296,0,0.03125,0.09375
kernel_inverse_distance_2d_clustered_n2048,global_relative,0.002,diagonal,64,0,,
kernel_inverse_distance_2d_clustered_n2048,global_relative,0.002,offdiagonal_inadmissible,1726,0,0.09375,0.375
kernel_inverse_distance_2d_clustered_n2048,global_relative,0.005,admissible,296,0,0.03125,0.0625
kernel_inverse_distance_2d_clustered_n2048,global_relative,0.005,diagonal,64,0,,
kernel_inverse_distance_2d_clustered_n2048,global_relative,0.005,offdiagonal_inadmissible,1726,0,0.0625,0.3125
kernel_inverse_distance_2d_clustered_n2048,global_relative,0.01,admissible,296,0,0.03125,0.03125
kernel_inverse_distance_2d_clustered_n2048,global_relative,0.01,diagonal,64,0,,
kernel_inverse_distance_2d_clustered_n2048,global_relative,0.01,offdiagonal_inadmissible,1726,0,0.03125,0.28125
kernel_inverse_distance_2d_clustered_n2048,global_relative,0.02,admissible,296,0,0.03125,0.03125
kernel_inverse_distance_2d_clustered_n2048,global_relative,0.02,diagonal,64,0,,
kernel_inverse_distance_2d_clustered_n2048,global_relative,0.02,offdiagonal_inadmissible,1726,0,0.03125,0.21875
kernel_inverse_distance_2d_clustered_n2048,global_relative,0.05,admissible,296,0,0.03125,0.03125
kernel_inverse_distance_2d_clustered_n2048,global_relative,0.05,diagonal,64,0,,
kernel_inverse_distance_2d_clustered_n2048,global_relative,0.05,offdiagonal_inadmissible,1726,0,0.03125,0.1875
kernel_inverse_distance_2d_clustered_n2048,global_relative,0.1,admissible,296,0,0.03125,0.03125
kernel_inverse_distance_2d_clustered_n2048,global_relative,0.1,diagonal,64,0,,
kernel_inverse_distance_2d_clustered_n2048,global_relative,0.1,offdiagonal_inadmissible,1726,0,0.03125,0.15625
kernel_inverse_distance_2d_clustered_n2048,global_relative,1e-05,admissible,296,0,0.15625,0.1875
kernel_inverse_distance_2d_clustered_n2048,global_relative,1e-05,diagonal,64,0,,
kernel_inverse_distance_2d_clustered_n2048,global_relative,1e-05,offdiagonal_inadmissible,1726,0,0.1875,0.6875
kernel_inverse_distance_2d_clustered_n2048,global_relative,1e-06,admissible,296,0,0.1875,0.28125
kernel_inverse_distance_2d_clustered_n2048,global_relative,1e-06,diagonal,64,0,,
kernel_inverse_distance_2d_clustered_n2048,global_relative,1e-06,offdiagonal_inadmissible,1726,0,0.25,0.78125
kernel_inverse_distance_2d_clustered_n2048,hybrid,0.0001,admissible,296,0,0.25,0.28125
kernel_inverse_distance_2d_clustered_n2048,hybrid,0.0001,diagonal,64,0,,
kernel_inverse_distance_2d_clustered_n2048,hybrid,0.0001,offdiagonal_inadmissible,1726,0,0.28125,0.75
kernel_inverse_distance_2d_clustered_n2048,hybrid,0.001,admissible,296,0,0.1875,0.25
kernel_inverse_distance_2d_clustered_n2048,hybrid,0.001,diagonal,64,0,,
kernel_inverse_distance_2d_clustered_n2048,hybrid,0.001,offdiagonal_inadmissible,1726,0,0.25,0.625
kernel_inverse_distance_2d_clustered_n2048,hybrid,0.002,admissible,296,0,0.15625,0.21875
kernel_inverse_distance_2d_clustered_n2048,hybrid,0.002,diagonal,64,0,,
kernel_inverse_distance_2d_clustered_n2048,hybrid,0.002,offdiagonal_inadmissible,1726,0,0.21875,0.5625
kernel_inverse_distance_2d_clustered_n2048,hybrid,0.005,admissible,296,0,0.15625,0.1875
kernel_inverse_distance_2d_clustered_n2048,hybrid,0.005,diagonal,64,0,,
kernel_inverse_distance_2d_clustered_n2048,hybrid,0.005,offdiagonal_inadmissible,1726,0,0.1875,0.53125
kernel_inverse_distance_2d_clustered_n2048,hybrid,0.01,admissible,296,0,0.125,0.15625
kernel_inverse_distance_2d_clustered_n2048,hybrid,0.01,diagonal,64,0,,
kernel_inverse_distance_2d_clustered_n2048,hybrid,0.01,offdiagonal_inadmissible,1726,0,0.15625,0.5
kernel_inverse_distance_2d_clustered_n2048,hybrid,0.02,admissible,296,0,0.09375,0.15625
kernel_inverse_distance_2d_clustered_n2048,hybrid,0.02,diagonal,64,0,,
kernel_inverse_distance_2d_clustered_n2048,hybrid,0.02,offdiagonal_inadmissible,1726,0,0.15625,0.46875
kernel_inverse_distance_2d_clustered_n2048,hybrid,0.05,admissible,296,0,0.09375,0.125
kernel_inverse_distance_2d_clustered_n2048,hybrid,0.05,diagonal,64,0,,
kernel_inverse_distance_2d_clustered_n2048,hybrid,0.05,offdiagonal_inadmissible,1726,0,0.125,0.4375
kernel_inverse_distance_2d_clustered_n2048,hybrid,0.1,admissible,296,0,0.09375,0.09375
kernel_inverse_distance_2d_clustered_n2048,hybrid,0.1,diagonal,64,0,,
kernel_inverse_distance_2d_clustered_n2048,hybrid,0.1,offdiagonal_inadmissible,1726,0,0.09375,0.375
kernel_inverse_distance_2d_clustered_n2048,hybrid,1e-05,admissible,296,0,0.28125,0.375
kernel_inverse_distance_2d_clustered_n2048,hybrid,1e-05,diagonal,64,0,,
kernel_inverse_distance_2d_clustered_n2048,hybrid,1e-05,offdiagonal_inadmissible,1726,0,0.375,0.8125
kernel_inverse_distance_2d_clustered_n2048,hybrid,1e-06,admissible,296,0,0.375,0.46875
kernel_inverse_distance_2d_clustered_n2048,hybrid,1e-06,diagonal,64,0,,
kernel_inverse_distance_2d_clustered_n2048,hybrid,1e-06,offdiagonal_inadmissible,1726,0,0.4375,0.90625
kernel_inverse_distance_2d_clustered_n512,block_relative,0.0001,admissible,14,0,0.09375,0.109375
kernel_inverse_distance_2d_clustered_n512,block_relative,0.0001,diagonal,16,0,,
kernel_inverse_distance_2d_clustered_n512,block_relative,0.0001,offdiagonal_inadmissible,112,0,0.46875,0.71875
kernel_inverse_distance_2d_clustered_n512,block_relative,0.001,admissible,14,0,0.078125,0.09375
kernel_inverse_distance_2d_clustered_n512,block_relative,0.001,diagonal,16,0,,
kernel_inverse_distance_2d_clustered_n512,block_relative,0.001,offdiagonal_inadmissible,112,0,0.34375,0.625
kernel_inverse_distance_2d_clustered_n512,block_relative,0.002,admissible,14,0,0.0625,0.078125
kernel_inverse_distance_2d_clustered_n512,block_relative,0.002,diagonal,16,0,,
kernel_inverse_distance_2d_clustered_n512,block_relative,0.002,offdiagonal_inadmissible,112,0,0.34375,0.59375
kernel_inverse_distance_2d_clustered_n512,block_relative,0.005,admissible,14,0,0.046875,0.078125
kernel_inverse_distance_2d_clustered_n512,block_relative,0.005,diagonal,16,0,,
kernel_inverse_distance_2d_clustered_n512,block_relative,0.005,offdiagonal_inadmissible,112,0,0.28125,0.5625
kernel_inverse_distance_2d_clustered_n512,block_relative,0.01,admissible,14,0,0.046875,0.0625
kernel_inverse_distance_2d_clustered_n512,block_relative,0.01,diagonal,16,0,,
kernel_inverse_distance_2d_clustered_n512,block_relative,0.01,offdiagonal_inadmissible,112,0,0.265625,0.5
kernel_inverse_distance_2d_clustered_n512,block_relative,0.02,admissible,14,0,0.046875,0.046875
kernel_inverse_distance_2d_clustered_n512,block_relative,0.02,diagonal,16,0,,
kernel_inverse_distance_2d_clustered_n512,block_relative,0.02,offdiagonal_inadmissible,112,0,0.234375,0.46875
kernel_inverse_distance_2d_clustered_n512,block_relative,0.05,admissible,14,0,0.046875,0.046875
kernel_inverse_distance_2d_clustered_n512,block_relative,0.05,diagonal,16,0,,
kernel_inverse_distance_2d_clustered_n512,block_relative,0.05,offdiagonal_inadmissible,112,0,0.1875,0.4375
kernel_inverse_distance_2d_clustered_n512,block_relative,0.1,admissible,14,0,0.046875,0.046875
kernel_inverse_distance_2d_clustered_n512,block_relative,0.1,diagonal,16,0,,
kernel_inverse_distance_2d_clustered_n512,block_relative,0.1,offdiagonal_inadmissible,112,0,0.15625,0.375
kernel_inverse_distance_2d_clustered_n512,block_relative,1e-05,admissible,14,0,0.125,0.140625
kernel_inverse_distance_2d_clustered_n512,block_relative,1e-05,diagonal,16,0,,
kernel_inverse_distance_2d_clustered_n512,block_relative,1e-05,offdiagonal_inadmissible,112,0,0.5625,0.8125
kernel_inverse_distance_2d_clustered_n512,block_relative,1e-06,admissible,14,0,0.140625,0.171875
kernel_inverse_distance_2d_clustered_n512,block_relative,1e-06,diagonal,16,0,,
kernel_inverse_distance_2d_clustered_n512,block_relative,1e-06,offdiagonal_inadmissible,112,0,0.65625,0.90625
kernel_inverse_distance_2d_clustered_n512,global_relative,0.0001,admissible,14,0,0.046875,0.046875
kernel_inverse_distance_2d_clustered_n512,global_relative,0.0001,diagonal,16,0,,
kernel_inverse_distance_2d_clustered_n512,global_relative,0.0001,offdiagonal_inadmissible,112,0,0.3125,0.625
kernel_inverse_distance_2d_clustered_n512,global_relative,0.001,admissible,14,0,0.0234375,0.046875
kernel_inverse_distance_2d_clustered_n512,global_relative,0.001,diagonal,16,0,,
kernel_inverse_distance_2d_clustered_n512,global_relative,0.001,offdiagonal_inadmissible,112,0,0.234375,0.53125
kernel_inverse_distance_2d_clustered_n512,global_relative,0.002,admissible,14,0,0.015625,0.03125
kernel_inverse_distance_2d_clustered_n512,global_relative,0.002,diagonal,16,0,,
kernel_inverse_distance_2d_clustered_n512,global_relative,0.002,offdiagonal_inadmissible,112,0,0.1875,0.46875
kernel_inverse_distance_2d_clustered_n512,global_relative,0.005,admissible,14,0,0.015625,0.015625
kernel_inverse_distance_2d_clustered_n512,global_relative,0.005,diagonal,16,0,,
kernel_inverse_distance_2d_clustered_n512,global_relative,0.005,offdiagonal_inadmissible,112,0,0.15625,0.4375
kernel_inverse_distance_2d_clustered_n512,global_relative,0.01,admissible,14,0,0.015625,0.015625
kernel_inverse_distance_2d_clustered_n512,global_relative,0.01,diagonal,16,0,,
kernel_inverse_distance_2d_clustered_n512,global_relative,0.01,offdiagonal_inadmissible,112,0,0.15625,0.40625
kernel_inverse_distance_2d_clustered_n512,global_relative,0.02,admissible,14,0,0.015625,0.015625
kernel_inverse_distance_2d_clustered_n512,global_relative,0.02,diagonal,16,0,,
kernel_inverse_distance_2d_clustered_n512,global_relative,0.02,offdiagonal_inadmissible,112,0,0.125,0.34375
kernel_inverse_distance_2d_clustered_n512,global_relative,0.05,admissible,14,0,0.015625,0.015625
kernel_inverse_distance_2d_clustered_n512,global_relative,0.05,diagonal,16,0,,
kernel_inverse_distance_2d_clustered_n512,global_relative,0.05,offdiagonal_inadmissible,112,0,0.09375,0.28125
kernel_inverse_distance_2d_clustered_n512,global_relative,0.1,admissible,14,0,0.015625,0.015625
kernel_inverse_distance_2d_clustered_n512,global_relative,0.1,diagonal,16,0,,
kernel_inverse_distance_2d_clustered_n512,global_relative,0.1,offdiagonal_inadmissible,112,0,0.0625,0.21875
kernel_inverse_distance_2d_clustered_n512,global_relative,1e-05,admissible,14,0,0.046875,0.078125
kernel_inverse_distance_2d_clustered_n512,global_relative,1e-05,diagonal,16,0,,
kernel_inverse_distance_2d_clustered_n512,global_relative,1e-05,offdiagonal_inadmissible,112,0,0.421875,0.75
kernel_inverse_distance_2d_clustered_n512,global_relative,1e-06,admissible,14,0,0.078125,0.09375
kernel_inverse_distance_2d_clustered_n512,global_relative,1e-06,diagonal,16,0,,
kernel_inverse_distance_2d_clustered_n512,global_relative,1e-06,offdiagonal_inadmissible,112,0,0.53125,0.84375
kernel_inverse_distance_2d_clustered_n512,hybrid,0.0001,admissible,14,0,0.09375,0.109375
kernel_inverse_distance_2d_clustered_n512,hybrid,0.0001,diagonal,16,0,,
kernel_inverse_distance_2d_clustered_n512,hybrid,0.0001,offdiagonal_inadmissible,112,0,0.46875,0.71875
kernel_inverse_distance_2d_clustered_n512,hybrid,0.001,admissible,14,0,0.078125,0.09375
kernel_inverse_distance_2d_clustered_n512,hybrid,0.001,diagonal,16,0,,
kernel_inverse_distance_2d_clustered_n512,hybrid,0.001,offdiagonal_inadmissible,112,0,0.34375,0.625
kernel_inverse_distance_2d_clustered_n512,hybrid,0.002,admissible,14,0,0.0625,0.078125
kernel_inverse_distance_2d_clustered_n512,hybrid,0.002,diagonal,16,0,,
kernel_inverse_distance_2d_clustered_n512,hybrid,0.002,offdiagonal_inadmissible,112,0,0.34375,0.59375
kernel_inverse_distance_2d_clustered_n512,hybrid,0.005,admissible,14,0,0.046875,0.078125
kernel_inverse_distance_2d_clustered_n512,hybrid,0.005,diagonal,16,0,,
kernel_inverse_distance_2d_clustered_n512,hybrid,0.005,offdiagonal_inadmissible,112,0,0.28125,0.5625
kernel_inverse_distance_2d_clustered_n512,hybrid,0.01,admissible,14,0,0.046875,0.0625
kernel_inverse_distance_2d_clustered_n512,hybrid,0.01,diagonal,16,0,,
kernel_inverse_distance_2d_clustered_n512,hybrid,0.01,offdiagonal_inadmissible,112,0,0.265625,0.5
kernel_inverse_distance_2d_clustered_n512,hybrid,0.02,admissible,14,0,0.046875,0.046875
kernel_inverse_distance_2d_clustered_n512,hybrid,0.02,diagonal,16,0,,
kernel_inverse_distance_2d_clustered_n512,hybrid,0.02,offdiagonal_inadmissible,112,0,0.234375,0.46875
kernel_inverse_distance_2d_clustered_n512,hybrid,0.05,admissible,14,0,0.046875,0.046875
kernel_inverse_distance_2d_clustered_n512,hybrid,0.05,diagonal,16,0,,
kernel_inverse_distance_2d_clustered_n512,hybrid,0.05,offdiagonal_inadmissible,112,0,0.1875,0.4375
kernel_inverse_distance_2d_clustered_n512,hybrid,0.1,admissible,14,0,0.046875,0.046875
kernel_inverse_distance_2d_clustered_n512,hybrid,0.1,diagonal,16,0,,
kernel_inverse_distance_2d_clustered_n512,hybrid,0.1,offdiagonal_inadmissible,112,0,0.15625,0.375
kernel_inverse_distance_2d_clustered_n512,hybrid,1e-05,admissible,14,0,0.125,0.140625
kernel_inverse_distance_2d_clustered_n512,hybrid,1e-05,diagonal,16,0,,
kernel_inverse_distance_2d_clustered_n512,hybrid,1e-05,offdiagonal_inadmissible,112,0,0.5625,0.8125
kernel_inverse_distance_2d_clustered_n512,hybrid,1e-06,admissible,14,0,0.140625,0.171875
kernel_inverse_distance_2d_clustered_n512,hybrid,1e-06,diagonal,16,0,,
kernel_inverse_distance_2d_clustered_n512,hybrid,1e-06,offdiagonal_inadmissible,112,0,0.65625,0.90625
kernel_inverse_distance_2d_uniform_n1024,block_relative,0.0001,admissible,342,0,0.25,0.28125
kernel_inverse_distance_2d_uniform_n1024,block_relative,0.0001,diagonal,32,0,,
kernel_inverse_distance_2d_uniform_n1024,block_relative,0.0001,offdiagonal_inadmissible,452,0,0.34375,0.65625
kernel_inverse_distance_2d_uniform_n1024,block_relative,0.001,admissible,342,0,0.1875,0.25
kernel_inverse_distance_2d_uniform_n1024,block_relative,0.001,diagonal,32,0,,
kernel_inverse_distance_2d_uniform_n1024,block_relative,0.001,offdiagonal_inadmissible,452,0,0.25,0.5625
kernel_inverse_distance_2d_uniform_n1024,block_relative,0.002,admissible,342,0,0.15625,0.21875
kernel_inverse_distance_2d_uniform_n1024,block_relative,0.002,diagonal,32,0,,
kernel_inverse_distance_2d_uniform_n1024,block_relative,0.002,offdiagonal_inadmissible,452,0,0.25,0.53125
kernel_inverse_distance_2d_uniform_n1024,block_relative,0.005,admissible,342,0,0.15625,0.1875
kernel_inverse_distance_2d_uniform_n1024,block_relative,0.005,diagonal,32,0,,
kernel_inverse_distance_2d_uniform_n1024,block_relative,0.005,offdiagonal_inadmissible,452,0,0.21875,0.5
kernel_inverse_distance_2d_uniform_n1024,block_relative,0.01,admissible,342,0,0.125,0.15625
kernel_inverse_distance_2d_uniform_n1024,block_relative,0.01,diagonal,32,0,,
kernel_inverse_distance_2d_uniform_n1024,block_relative,0.01,offdiagonal_inadmissible,452,0,0.1875,0.4375
kernel_inverse_distance_2d_uniform_n1024,block_relative,0.02,admissible,342,0,0.09375,0.15625
kernel_inverse_distance_2d_uniform_n1024,block_relative,0.02,diagonal,32,0,,
kernel_inverse_distance_2d_uniform_n1024,block_relative,0.02,offdiagonal_inadmissible,452,0,0.15625,0.40625
kernel_inverse_distance_2d_uniform_n1024,block_relative,0.05,admissible,342,0,0.09375,0.15625
kernel_inverse_distance_2d_uniform_n1024,block_relative,0.05,diagonal,32,0,,
kernel_inverse_distance_2d_uniform_n1024,block_relative,0.05,offdiagonal_inadmissible,452,0,0.15625,0.34375
kernel_inverse_distance_2d_uniform_n1024,block_relative,0.1,admissible,342,0,0.09375,0.125
kernel_inverse_distance_2d_uniform_n1024,block_relative,0.1,diagonal,32,0,,
kernel_inverse_distance_2d_uniform_n1024,block_relative,0.1,offdiagonal_inadmissible,452,0,0.125,0.34375
kernel_inverse_distance_2d_uniform_n1024,block_relative,1e-05,admissible,342,0,0.28125,0.375
kernel_inverse_distance_2d_uniform_n1024,block_relative,1e-05,diagonal,32,0,,
kernel_inverse_distance_2d_uniform_n1024,block_relative,1e-05,offdiagonal_inadmissible,452,0,0.4375,0.78125
kernel_inverse_distance_2d_uniform_n1024,block_relative,1e-06,admissible,342,0,0.375,0.46875
kernel_inverse_distance_2d_uniform_n1024,block_relative,1e-06,diagonal,32,0,,
kernel_inverse_distance_2d_uniform_n1024,block_relative,1e-06,offdiagonal_inadmissible,452,0,0.515625,0.84375
kernel_inverse_distance_2d_uniform_n1024,global_relative,0.0001,admissible,342,0,0.09375,0.15625
kernel_inverse_distance_2d_uniform_n1024,global_relative,0.0001,diagonal,32,0,,
kernel_inverse_distance_2d_uniform_n1024,global_relative,0.0001,offdiagonal_inadmissible,452,0,0.15625,0.46875
kernel_inverse_distance_2d_uniform_n1024,global_relative,0.001,admissible,342,0,0.0625,0.09375
kernel_inverse_distance_2d_uniform_n1024,global_relative,0.001,diagonal,32,0,,
kernel_inverse_distance_2d_uniform_n1024,global_relative,0.001,offdiagonal_inadmissible,452,0,0.09375,0.375
kernel_inverse_distance_2d_uniform_n1024,global_relative,0.002,admissible,342,0,0.03125,0.0625
kernel_inverse_distance_2d_uniform_n1024,global_relative,0.002,diagonal,32,0,,
kernel_inverse_distance_2d_uniform_n1024,global_relative,0.002,offdiagonal_inadmissible,452,0,0.09375,0.34375
kernel_inverse_distance_2d_uniform_n1024,global_relative,0.005,admissible,342,0,0.03125,0.03125
kernel_inverse_distance_2d_uniform_n1024,global_relative,0.005,diagonal,32,0,,
kernel_inverse_distance_2d_uniform_n1024,global_relative,0.005,offdiagonal_inadmissible,452,0,0.0625,0.3125
kernel_inverse_distance_2d_uniform_n1024,global_relative,0.01,admissible,342,0,0.03125,0.03125
kernel_inverse_distance_2d_uniform_n1024,global_relative,0.01,diagonal,32,0,,
kernel_inverse_distance_2d_uniform_n1024,global_relative,0.01,offdiagonal_inadmissible,452,0,0.03125,0.25
kernel_inverse_distance_2d_uniform_n1024,global_relative,0.02,admissible,342,0,0.03125,0.03125
kernel_inverse_distance_2d_uniform_n1024,global_relative,0.02,diagonal,32,0,,
kernel_inverse_distance_2d_uniform_n1024,global_relative,0.02,offdiagonal_inadmissible,452,0,0.03125,0.21875
kernel_inverse_distance_2d_uniform_n1024,global_relative,0.05,admissible,342,0,0.03125,0.03125
kernel_inverse_distance_2d_uniform_n1024,global_relative,0.05,diagonal,32,0,,
kernel_inverse_distance_2d_uniform_n1024,global_relative,0.05,offdiagonal_inadmissible,452,0,0.03125,0.15625
kernel_inverse_distance_2d_uniform_n1024,global_relative,0.1,admissible,342,0,0.03125,0.03125
kernel_inverse_distance_2d_uniform_n1024,global_relative,0.1,diagonal,32,0,,
kernel_inverse_distance_2d_uniform_n1024,global_relative,0.1,offdiagonal_inadmissible,452,0,0.03125,0.125
kernel_inverse_distance_2d_uniform_n1024,global_relative,1e-05,admissible,342,0,0.125,0.1875
kernel_inverse_distance_2d_uniform_n1024,global_relative,1e-05,diagonal,32,0,,
kernel_inverse_distance_2d_uniform_n1024,global_relative,1e-05,offdiagonal_inadmissible,452,0,0.25,0.625
kernel_inverse_distance_2d_uniform_n1024,global_relative,1e-06,admissible,342,0,0.1875,0.25
kernel_inverse_distance_2d_uniform_n1024,global_relative,1e-06,diagonal,32,0,,
kernel_inverse_distance_2d_uniform_n1024,global_relative,1e-06,offdiagonal_inadmissible,452,0,0.3125,0.6875
kernel_inverse_distance_2d_uniform_n1024,hybrid,0.0001,admissible,342,0,0.25,0.28125
kernel_inverse_distance_2d_uniform_n1024,hybrid,0.0001,diagonal,32,0,,
kernel_inverse_distance_2d_uniform_n1024,hybrid,0.0001,offdiagonal_inadmissible,452,0,0.34375,0.65625
kernel_inverse_distance_2d_uniform_n1024,hybrid,0.001,admissible,342,0,0.1875,0.25
kernel_inverse_distance_2d_uniform_n1024,hybrid,0.001,diagonal,32,0,,
kernel_inverse_distance_2d_uniform_n1024,hybrid,0.001,offdiagonal_inadmissible,452,0,0.25,0.5625
kernel_inverse_distance_2d_uniform_n1024,hybrid,0.002,admissible,342,0,0.15625,0.21875
kernel_inverse_distance_2d_uniform_n1024,hybrid,0.002,diagonal,32,0,,
kernel_inverse_distance_2d_uniform_n1024,hybrid,0.002,offdiagonal_inadmissible,452,0,0.25,0.53125
kernel_inverse_distance_2d_uniform_n1024,hybrid,0.005,admissible,342,0,0.15625,0.1875
kernel_inverse_distance_2d_uniform_n1024,hybrid,0.005,diagonal,32,0,,
kernel_inverse_distance_2d_uniform_n1024,hybrid,0.005,offdiagonal_inadmissible,452,0,0.21875,0.5
kernel_inverse_distance_2d_uniform_n1024,hybrid,0.01,admissible,342,0,0.125,0.15625
kernel_inverse_distance_2d_uniform_n1024,hybrid,0.01,diagonal,32,0,,
kernel_inverse_distance_2d_uniform_n1024,hybrid,0.01,offdiagonal_inadmissible,452,0,0.1875,0.4375
kernel_inverse_distance_2d_uniform_n1024,hybrid,0.02,admissible,342,0,0.09375,0.15625
kernel_inverse_distance_2d_uniform_n1024,hybrid,0.02,diagonal,32,0,,
kernel_inverse_distance_2d_uniform_n1024,hybrid,0.02,offdiagonal_inadmissible,452,0,0.15625,0.40625
kernel_inverse_distance_2d_uniform_n1024,hybrid,0.05,admissible,342,0,0.09375,0.15625
kernel_inverse_distance_2d_uniform_n1024,hybrid,0.05,diagonal,32,0,,
kernel_inverse_distance_2d_uniform_n1024,hybrid,0.05,offdiagonal_inadmissible,452,0,0.15625,0.34375
kernel_inverse_distance_2d_uniform_n1024,hybrid,0.1,admissible,342,0,0.09375,0.125
kernel_inverse_distance_2d_uniform_n1024,hybrid,0.1,diagonal,32,0,,
kernel_inverse_distance_2d_uniform_n1024,hybrid,0.1,offdiagonal_inadmissible,452,0,0.125,0.34375
kernel_inverse_distance_2d_uniform_n1024,hybrid,1e-05,admissible,342,0,0.28125,0.375
kernel_inverse_distance_2d_uniform_n1024,hybrid,1e-05,diagonal,32,0,,
kernel_inverse_distance_2d_uniform_n1024,hybrid,1e-05,offdiagonal_inadmissible,452,0,0.4375,0.78125
kernel_inverse_distance_2d_uniform_n1024,hybrid,1e-06,admissible,342,0,0.375,0.46875
kernel_inverse_distance_2d_uniform_n1024,hybrid,1e-06,diagonal,32,0,,
kernel_inverse_distance_2d_uniform_n1024,hybrid,1e-06,offdiagonal_inadmissible,452,0,0.515625,0.84375
kernel_inverse_distance_2d_uniform_n2048,block_relative,0.0001,admissible,1310,0,0.21875,0.28125
kernel_inverse_distance_2d_uniform_n2048,block_relative,0.0001,diagonal,64,0,,
kernel_inverse_distance_2d_uniform_n2048,block_relative,0.0001,offdiagonal_inadmissible,994,0,0.34375,0.625
kernel_inverse_distance_2d_uniform_n2048,block_relative,0.001,admissible,1310,0,0.1875,0.21875
kernel_inverse_distance_2d_uniform_n2048,block_relative,0.001,diagonal,64,0,,
kernel_inverse_distance_2d_uniform_n2048,block_relative,0.001,offdiagonal_inadmissible,994,0,0.25,0.5
kernel_inverse_distance_2d_uniform_n2048,block_relative,0.002,admissible,1310,0,0.15625,0.1875
kernel_inverse_distance_2d_uniform_n2048,block_relative,0.002,diagonal,64,0,,
kernel_inverse_distance_2d_uniform_n2048,block_relative,0.002,offdiagonal_inadmissible,994,0,0.25,0.46875
kernel_inverse_distance_2d_uniform_n2048,block_relative,0.005,admissible,1310,0,0.15625,0.1875
kernel_inverse_distance_2d_uniform_n2048,block_relative,0.005,diagonal,64,0,,
kernel_inverse_distance_2d_uniform_n2048,block_relative,0.005,offdiagonal_inadmissible,994,0,0.1875,0.40625
kernel_inverse_distance_2d_uniform_n2048,block_relative,0.01,admissible,1310,0,0.125,0.15625
kernel_inverse_distance_2d_uniform_n2048,block_relative,0.01,diagonal,64,0,,
kernel_inverse_distance_2d_uniform_n2048,block_relative,0.01,offdiagonal_inadmissible,994,0,0.1875,0.40625
kernel_inverse_distance_2d_uniform_n2048,block_relative,0.02,admissible,1310,0,0.09375,0.15625
kernel_inverse_distance_2d_uniform_n2048,block_relative,0.02,diagonal,64,0,,
kernel_inverse_distance_2d_uniform_n2048,block_relative,0.02,offdiagonal_inadmissible,994,0,0.15625,0.34375
kernel_inverse_distance_2d_uniform_n2048,block_relative,0.05,admissible,1310,0,0.09375,0.125
kernel_inverse_distance_2d_uniform_n2048,block_relative,0.05,diagonal,64,0,,
kernel_inverse_distance_2d_uniform_n2048,block_relative,0.05,offdiagonal_inadmissible,994,0,0.15625,0.3125
kernel_inverse_distance_2d_uniform_n2048,block_relative,0.1,admissible,1310,0,0.09375,0.09375
kernel_inverse_distance_2d_uniform_n2048,block_relative,0.1,diagonal,64,0,,
kernel_inverse_distance_2d_uniform_n2048,block_relative,0.1,offdiagonal_inadmissible,994,0,0.125,0.28125
kernel_inverse_distance_2d_uniform_n2048,block_relative,1e-05,admissible,1310,0,0.25,0.375
kernel_inverse_distance_2d_uniform_n2048,block_relative,1e-05,diagonal,64,0,,
kernel_inverse_distance_2d_uniform_n2048,block_relative,1e-05,offdiagonal_inadmissible,994,0,0.40625,0.75
kernel_inverse_distance_2d_uniform_n2048,block_relative,1e-06,admissible,1310,0,0.34375,0.4375
kernel_inverse_distance_2d_uniform_n2048,block_relative,1e-06,diagonal,64,0,,
kernel_inverse_distance_2d_uniform_n2048,block_relative,1e-06,offdiagonal_inadmissible,994,0,0.5,0.8125
kernel_inverse_distance_2d_uniform_n2048,global_relative,0.0001,admissible,1310,0,0.09375,0.125
kernel_inverse_distance_2d_uniform_n2048,global_relative,0.0001,diagonal,64,0,,
kernel_inverse_distance_2d_uniform_n2048,global_relative,0.0001,offdiagonal_inadmissible,994,0,0.15625,0.46875
kernel_inverse_distance_2d_uniform_n2048,global_relative,0.001,admissible,1310,0,0.0625,0.09375
kernel_inverse_distance_2d_uniform_n2048,global_relative,0.001,diagonal,64,0,,
kernel_inverse_distance_2d_uniform_n2048,global_relative,0.001,offdiagonal_inadmissible,994,0,0.09375,0.34375
kernel_inverse_distance_2d_uniform_n2048,global_relative,0.002,admissible,1310,0,0.03125,0.09375
kernel_inverse_distance_2d_uniform_n2048,global_relative,0.002,diagonal,64,0,,
kernel_inverse_distance_2d_uniform_n2048,global_relative,0.002,offdiagonal_inadmissible,994,0,0.09375,0.3125
kernel_inverse_distance_2d_uniform_n2048,global_relative,0.005,admissible,1310,0,0.03125,0.0625
kernel_inverse_distance_2d_uniform_n2048,global_relative,0.005,diagonal,64,0,,
kernel_inverse_distance_2d_uniform_n2048,global_relative,0.005,offdiagonal_inadmissible,994,0,0.0625,0.25
kernel_inverse_distance_2d_uniform_n2048,global_relative,0.01,admissible,1310,0,0.03125,0.03125
kernel_inverse_distance_2d_uniform_n2048,global_relative,0.01,diagonal,64,0,,
kernel_inverse_distance_2d_uniform_n2048,global_relative,0.01,offdiagonal_inadmissible,994,0,0.03125,0.21875
kernel_inverse_distance_2d_uniform_n2048,global_relative,0.02,admissible,1310,0,0.03125,0.03125
kernel_inverse_distance_2d_uniform_n2048,global_relative,0.02,diagonal,64,0,,
kernel_inverse_distance_2d_uniform_n2048,global_relative,0.02,offdiagonal_inadmissible,994,0,0.03125,0.1875
kernel_inverse_distance_2d_uniform_n2048,global_relative,0.05,admissible,1310,0,0.03125,0.03125
kernel_inverse_distance_2d_uniform_n2048,global_relative,0.05,diagonal,64,0,,
kernel_inverse_distance_2d_uniform_n2048,global_relative,0.05,offdiagonal_inadmissible,994,0,0.03125,0.15625
kernel_inverse_distance_2d_uniform_n2048,global_relative,0.1,admissible,1310,0,0.03125,0.03125
kernel_inverse_distance_2d_uniform_n2048,global_relative,0.1,diagonal,64,0,,
kernel_inverse_distance_2d_uniform_n2048,global_relative,0.1,offdiagonal_inadmissible,994,0,0.03125,0.15625
kernel_inverse_distance_2d_uniform_n2048,global_relative,1e-05,admissible,1310,0,0.125,0.1875
kernel_inverse_distance_2d_uniform_n2048,global_relative,1e-05,diagonal,64,0,,
kernel_inverse_distance_2d_uniform_n2048,global_relative,1e-05,offdiagonal_inadmissible,994,0,0.21875,0.5625
kernel_inverse_distance_2d_uniform_n2048,global_relative,1e-06,admissible,1310,0,0.1875,0.25
kernel_inverse_distance_2d_uniform_n2048,global_relative,1e-06,diagonal,64,0,,
kernel_inverse_distance_2d_uniform_n2048,global_relative,1e-06,offdiagonal_inadmissible,994,0,0.28125,0.6875
kernel_inverse_distance_2d_uniform_n2048,hybrid,0.0001,admissible,1310,0,0.21875,0.28125
kernel_inverse_distance_2d_uniform_n2048,hybrid,0.0001,diagonal,64,0,,
kernel_inverse_distance_2d_uniform_n2048,hybrid,0.0001,offdiagonal_inadmissible,994,0,0.34375,0.625
kernel_inverse_distance_2d_uniform_n2048,hybrid,0.001,admissible,1310,0,0.1875,0.21875
kernel_inverse_distance_2d_uniform_n2048,hybrid,0.001,diagonal,64,0,,
kernel_inverse_distance_2d_uniform_n2048,hybrid,0.001,offdiagonal_inadmissible,994,0,0.25,0.5
kernel_inverse_distance_2d_uniform_n2048,hybrid,0.002,admissible,1310,0,0.15625,0.1875
kernel_inverse_distance_2d_uniform_n2048,hybrid,0.002,diagonal,64,0,,
kernel_inverse_distance_2d_uniform_n2048,hybrid,0.002,offdiagonal_inadmissible,994,0,0.25,0.46875
kernel_inverse_distance_2d_uniform_n2048,hybrid,0.005,admissible,1310,0,0.15625,0.1875
kernel_inverse_distance_2d_uniform_n2048,hybrid,0.005,diagonal,64,0,,
kernel_inverse_distance_2d_uniform_n2048,hybrid,0.005,offdiagonal_inadmissible,994,0,0.1875,0.40625
kernel_inverse_distance_2d_uniform_n2048,hybrid,0.01,admissible,1310,0,0.125,0.15625
kernel_inverse_distance_2d_uniform_n2048,hybrid,0.01,diagonal,64,0,,
kernel_inverse_distance_2d_uniform_n2048,hybrid,0.01,offdiagonal_inadmissible,994,0,0.1875,0.40625
kernel_inverse_distance_2d_uniform_n2048,hybrid,0.02,admissible,1310,0,0.09375,0.15625
kernel_inverse_distance_2d_uniform_n2048,hybrid,0.02,diagonal,64,0,,
kernel_inverse_distance_2d_uniform_n2048,hybrid,0.02,offdiagonal_inadmissible,994,0,0.15625,0.34375
kernel_inverse_distance_2d_uniform_n2048,hybrid,0.05,admissible,1310,0,0.09375,0.125
kernel_inverse_distance_2d_uniform_n2048,hybrid,0.05,diagonal,64,0,,
kernel_inverse_distance_2d_uniform_n2048,hybrid,0.05,offdiagonal_inadmissible,994,0,0.15625,0.3125
kernel_inverse_distance_2d_uniform_n2048,hybrid,0.1,admissible,1310,0,0.09375,0.09375
kernel_inverse_distance_2d_uniform_n2048,hybrid,0.1,diagonal,64,0,,
kernel_inverse_distance_2d_uniform_n2048,hybrid,0.1,offdiagonal_inadmissible,994,0,0.125,0.28125
kernel_inverse_distance_2d_uniform_n2048,hybrid,1e-05,admissible,1310,0,0.25,0.375
kernel_inverse_distance_2d_uniform_n2048,hybrid,1e-05,diagonal,64,0,,
kernel_inverse_distance_2d_uniform_n2048,hybrid,1e-05,offdiagonal_inadmissible,994,0,0.40625,0.75
kernel_inverse_distance_2d_uniform_n2048,hybrid,1e-06,admissible,1310,0,0.34375,0.4375
kernel_inverse_distance_2d_uniform_n2048,hybrid,1e-06,diagonal,64,0,,
kernel_inverse_distance_2d_uniform_n2048,hybrid,1e-06,offdiagonal_inadmissible,994,0,0.5,0.8125
kernel_inverse_distance_2d_uniform_n512,block_relative,0.0001,admissible,72,0,0.25,0.25
kernel_inverse_distance_2d_uniform_n512,block_relative,0.0001,diagonal,16,0,,
kernel_inverse_distance_2d_uniform_n512,block_relative,0.0001,offdiagonal_inadmissible,168,0,0.375,0.625
kernel_inverse_distance_2d_uniform_n512,block_relative,0.001,admissible,72,0,0.1875,0.1875
kernel_inverse_distance_2d_uniform_n512,block_relative,0.001,diagonal,16,0,,
kernel_inverse_distance_2d_uniform_n512,block_relative,0.001,offdiagonal_inadmissible,168,0,0.265625,0.5
kernel_inverse_distance_2d_uniform_n512,block_relative,0.002,admissible,72,0,0.15625,0.1875
kernel_inverse_distance_2d_uniform_n512,block_relative,0.002,diagonal,16,0,,
kernel_inverse_distance_2d_uniform_n512,block_relative,0.002,offdiagonal_inadmissible,168,0,0.25,0.46875
kernel_inverse_distance_2d_uniform_n512,block_relative,0.005,admissible,72,0,0.15625,0.15625
kernel_inverse_distance_2d_uniform_n512,block_relative,0.005,diagonal,16,0,,
kernel_inverse_distance_2d_uniform_n512,block_relative,0.005,offdiagonal_inadmissible,168,0,0.21875,0.40625
kernel_inverse_distance_2d_uniform_n512,block_relative,0.01,admissible,72,0,0.125,0.15625
kernel_inverse_distance_2d_uniform_n512,block_relative,0.01,diagonal,16,0,,
kernel_inverse_distance_2d_uniform_n512,block_relative,0.01,offdiagonal_inadmissible,168,0,0.1875,0.375
kernel_inverse_distance_2d_uniform_n512,block_relative,0.02,admissible,72,0,0.09375,0.125
kernel_inverse_distance_2d_uniform_n512,block_relative,0.02,diagonal,16,0,,
kernel_inverse_distance_2d_uniform_n512,block_relative,0.02,offdiagonal_inadmissible,168,0,0.1875,0.34375
kernel_inverse_distance_2d_uniform_n512,block_relative,0.05,admissible,72,0,0.09375,0.09375
kernel_inverse_distance_2d_uniform_n512,block_relative,0.05,diagonal,16,0,,
kernel_inverse_distance_2d_uniform_n512,block_relative,0.05,offdiagonal_inadmissible,168,0,0.15625,0.3125
kernel_inverse_distance_2d_uniform_n512,block_relative,0.1,admissible,72,0,0.09375,0.09375
kernel_inverse_distance_2d_uniform_n512,block_relative,0.1,diagonal,16,0,,
kernel_inverse_distance_2d_uniform_n512,block_relative,0.1,offdiagonal_inadmissible,168,0,0.125,0.28125
kernel_inverse_distance_2d_uniform_n512,block_relative,1e-05,admissible,72,0,0.28125,0.34375
kernel_inverse_distance_2d_uniform_n512,block_relative,1e-05,diagonal,16,0,,
kernel_inverse_distance_2d_uniform_n512,block_relative,1e-05,offdiagonal_inadmissible,168,0,0.4375,0.71875
kernel_inverse_distance_2d_uniform_n512,block_relative,1e-06,admissible,72,0,0.375,0.40625
kernel_inverse_distance_2d_uniform_n512,block_relative,1e-06,diagonal,16,0,,
kernel_inverse_distance_2d_uniform_n512,block_relative,1e-06,offdiagonal_inadmissible,168,0,0.53125,0.8125
kernel_inverse_distance_2d_uniform_n512,global_relative,0.0001,admissible,72,0,0.09375,0.09375
kernel_inverse_distance_2d_uniform_n512,global_relative,0.0001,diagonal,16,0,,
kernel_inverse_distance_2d_uniform_n512,global_relative,0.0001,offdiagonal_inadmissible,168,0,0.15625,0.4375
kernel_inverse_distance_2d_uniform_n512,global_relative,0.001,admissible,72,0,0.0625,0.09375
kernel_inverse_distance_2d_uniform_n512,global_relative,0.001,diagonal,16,0,,
kernel_inverse_distance_2d_uniform_n512,global_relative,0.001,offdiagonal_inadmissible,168,0,0.09375,0.3125
kernel_inverse_distance_2d_uniform_n512,global_relative,0.002,admissible,72,0,0.03125,0.0625
kernel_inverse_distance_2d_uniform_n512,global_relative,0.002,diagonal,16,0,,
kernel_inverse_distance_2d_uniform_n512,global_relative,0.002,offdiagonal_inadmissible,168,0,0.09375,0.28125
kernel_inverse_distance_2d_uniform_n512,global_relative,0.005,admissible,72,0,0.03125,0.03125
kernel_inverse_distance_2d_uniform_n512,global_relative,0.005,diagonal,16,0,,
kernel_inverse_distance_2d_uniform_n512,global_relative,0.005,offdiagonal_inadmissible,168,0,0.078125,0.25
kernel_inverse_distance_2d_uniform_n512,global_relative,0.01,admissible,72,0,0.03125,0.03125
kernel_inverse_distance_2d_uniform_n512,global_relative,0.01,diagonal,16,0,,
kernel_inverse_distance_2d_uniform_n512,global_relative,0.01,offdiagonal_inadmissible,168,0,0.03125,0.21875
kernel_inverse_distance_2d_uniform_n512,global_relative,0.02,admissible,72,0,0.03125,0.03125
kernel_inverse_distance_2d_uniform_n512,global_relative,0.02,diagonal,16,0,,
kernel_inverse_distance_2d_uniform_n512,global_relative,0.02,offdiagonal_inadmissible,168,0,0.03125,0.1875
kernel_inverse_distance_2d_uniform_n512,global_relative,0.05,admissible,72,0,0.03125,0.03125
kernel_inverse_distance_2d_uniform_n512,global_relative,0.05,diagonal,16,0,,
kernel_inverse_distance_2d_uniform_n512,global_relative,0.05,offdiagonal_inadmissible,168,0,0.03125,0.125
kernel_inverse_distance_2d_uniform_n512,global_relative,0.1,admissible,72,0,0.03125,0.03125
kernel_inverse_distance_2d_uniform_n512,global_relative,0.1,diagonal,16,0,,
kernel_inverse_distance_2d_uniform_n512,global_relative,0.1,offdiagonal_inadmissible,168,0,0.03125,0.125
kernel_inverse_distance_2d_uniform_n512,global_relative,1e-05,admissible,72,0,0.15625,0.15625
kernel_inverse_distance_2d_uniform_n512,global_relative,1e-05,diagonal,16,0,,
kernel_inverse_distance_2d_uniform_n512,global_relative,1e-05,offdiagonal_inadmissible,168,0,0.234375,0.5625
kernel_inverse_distance_2d_uniform_n512,global_relative,1e-06,admissible,72,0,0.1875,0.21875
kernel_inverse_distance_2d_uniform_n512,global_relative,1e-06,diagonal,16,0,,
kernel_inverse_distance_2d_uniform_n512,global_relative,1e-06,offdiagonal_inadmissible,168,0,0.296875,0.65625
kernel_inverse_distance_2d_uniform_n512,hybrid,0.0001,admissible,72,0,0.25,0.25
kernel_inverse_distance_2d_uniform_n512,hybrid,0.0001,diagonal,16,0,,
kernel_inverse_distance_2d_uniform_n512,hybrid,0.0001,offdiagonal_inadmissible,168,0,0.375,0.625
kernel_inverse_distance_2d_uniform_n512,hybrid,0.001,admissible,72,0,0.1875,0.1875
kernel_inverse_distance_2d_uniform_n512,hybrid,0.001,diagonal,16,0,,
kernel_inverse_distance_2d_uniform_n512,hybrid,0.001,offdiagonal_inadmissible,168,0,0.265625,0.5
kernel_inverse_distance_2d_uniform_n512,hybrid,0.002,admissible,72,0,0.15625,0.1875
kernel_inverse_distance_2d_uniform_n512,hybrid,0.002,diagonal,16,0,,
kernel_inverse_distance_2d_uniform_n512,hybrid,0.002,offdiagonal_inadmissible,168,0,0.25,0.46875
kernel_inverse_distance_2d_uniform_n512,hybrid,0.005,admissible,72,0,0.15625,0.15625
kernel_inverse_distance_2d_uniform_n512,hybrid,0.005,diagonal,16,0,,
kernel_inverse_distance_2d_uniform_n512,hybrid,0.005,offdiagonal_inadmissible,168,0,0.21875,0.40625
kernel_inverse_distance_2d_uniform_n512,hybrid,0.01,admissible,72,0,0.125,0.15625
kernel_inverse_distance_2d_uniform_n512,hybrid,0.01,diagonal,16,0,,
kernel_inverse_distance_2d_uniform_n512,hybrid,0.01,offdiagonal_inadmissible,168,0,0.1875,0.375
kernel_inverse_distance_2d_uniform_n512,hybrid,0.02,admissible,72,0,0.09375,0.125
kernel_inverse_distance_2d_uniform_n512,hybrid,0.02,diagonal,16,0,,
kernel_inverse_distance_2d_uniform_n512,hybrid,0.02,offdiagonal_inadmissible,168,0,0.1875,0.34375
kernel_inverse_distance_2d_uniform_n512,hybrid,0.05,admissible,72,0,0.09375,0.09375
kernel_inverse_distance_2d_uniform_n512,hybrid,0.05,diagonal,16,0,,
kernel_inverse_distance_2d_uniform_n512,hybrid,0.05,offdiagonal_inadmissible,168,0,0.15625,0.3125
kernel_inverse_distance_2d_uniform_n512,hybrid,0.1,admissible,72,0,0.09375,0.09375
kernel_inverse_distance_2d_uniform_n512,hybrid,0.1,diagonal,16,0,,
kernel_inverse_distance_2d_uniform_n512,hybrid,0.1,offdiagonal_inadmissible,168,0,0.125,0.28125
kernel_inverse_distance_2d_uniform_n512,hybrid,1e-05,admissible,72,0,0.28125,0.34375
kernel_inverse_distance_2d_uniform_n512,hybrid,1e-05,diagonal,16,0,,
kernel_inverse_distance_2d_uniform_n512,hybrid,1e-05,offdiagonal_inadmissible,168,0,0.4375,0.71875
kernel_inverse_distance_2d_uniform_n512,hybrid,1e-06,admissible,72,0,0.375,0.40625
kernel_inverse_distance_2d_uniform_n512,hybrid,1e-06,diagonal,16,0,,
kernel_inverse_distance_2d_uniform_n512,hybrid,1e-06,offdiagonal_inadmissible,168,0,0.53125,0.8125
kernel_inverse_distance_3d_clustered_n1024,block_relative,0.0001,admissible,32,0,0.09375,0.140625
kernel_inverse_distance_3d_clustered_n1024,block_relative,0.0001,diagonal,32,0,,
kernel_inverse_distance_3d_clustered_n1024,block_relative,0.0001,offdiagonal_inadmissible,480,0,0.71875,1.0
kernel_inverse_distance_3d_clustered_n1024,block_relative,0.001,admissible,32,0,0.0703125,0.140625
kernel_inverse_distance_3d_clustered_n1024,block_relative,0.001,diagonal,32,0,,
kernel_inverse_distance_3d_clustered_n1024,block_relative,0.001,offdiagonal_inadmissible,480,0,0.5625,0.90625
kernel_inverse_distance_3d_clustered_n1024,block_relative,0.002,admissible,32,0,0.0703125,0.125
kernel_inverse_distance_3d_clustered_n1024,block_relative,0.002,diagonal,32,0,,
kernel_inverse_distance_3d_clustered_n1024,block_relative,0.002,offdiagonal_inadmissible,480,0,0.53125,0.875
kernel_inverse_distance_3d_clustered_n1024,block_relative,0.005,admissible,32,0,0.0625,0.09375
kernel_inverse_distance_3d_clustered_n1024,block_relative,0.005,diagonal,32,0,,
kernel_inverse_distance_3d_clustered_n1024,block_relative,0.005,offdiagonal_inadmissible,480,0,0.46875,0.8125
kernel_inverse_distance_3d_clustered_n1024,block_relative,0.01,admissible,32,0,0.046875,0.0625
kernel_inverse_distance_3d_clustered_n1024,block_relative,0.01,diagonal,32,0,,
kernel_inverse_distance_3d_clustered_n1024,block_relative,0.01,offdiagonal_inadmissible,480,0,0.40625,0.78125
kernel_inverse_distance_3d_clustered_n1024,block_relative,0.02,admissible,32,0,0.03125,0.0625
kernel_inverse_distance_3d_clustered_n1024,block_relative,0.02,diagonal,32,0,,
kernel_inverse_distance_3d_clustered_n1024,block_relative,0.02,offdiagonal_inadmissible,480,0,0.375,0.75
kernel_inverse_distance_3d_clustered_n1024,block_relative,0.05,admissible,32,0,0.03125,0.0625
kernel_inverse_distance_3d_clustered_n1024,block_relative,0.05,diagonal,32,0,,
kernel_inverse_distance_3d_clustered_n1024,block_relative,0.05,offdiagonal_inadmissible,480,0,0.3125,0.625
kernel_inverse_distance_3d_clustered_n1024,block_relative,0.1,admissible,32,0,0.03125,0.0625
kernel_inverse_distance_3d_clustered_n1024,block_relative,0.1,diagonal,32,0,,
kernel_inverse_distance_3d_clustered_n1024,block_relative,0.1,offdiagonal_inadmissible,480,0,0.25,0.53125
kernel_inverse_distance_3d_clustered_n1024,block_relative,1e-05,admissible,32,0,0.125,0.21875
kernel_inverse_distance_3d_clustered_n1024,block_relative,1e-05,diagonal,32,0,,
kernel_inverse_distance_3d_clustered_n1024,block_relative,1e-05,offdiagonal_inadmissible,480,0,0.84375,1.0
kernel_inverse_distance_3d_clustered_n1024,block_relative,1e-06,admissible,32,0,0.1484375,0.25
kernel_inverse_distance_3d_clustered_n1024,block_relative,1e-06,diagonal,32,0,,
kernel_inverse_distance_3d_clustered_n1024,block_relative,1e-06,offdiagonal_inadmissible,480,0,0.9375,1.0
kernel_inverse_distance_3d_clustered_n1024,global_relative,0.0001,admissible,32,0,0.03125,0.0625
kernel_inverse_distance_3d_clustered_n1024,global_relative,0.0001,diagonal,32,0,,
kernel_inverse_distance_3d_clustered_n1024,global_relative,0.0001,offdiagonal_inadmissible,480,0,0.5625,0.9375
kernel_inverse_distance_3d_clustered_n1024,global_relative,0.001,admissible,32,0,0.03125,0.0625
kernel_inverse_distance_3d_clustered_n1024,global_relative,0.001,diagonal,32,0,,
kernel_inverse_distance_3d_clustered_n1024,global_relative,0.001,offdiagonal_inadmissible,480,0,0.40625,0.84375
kernel_inverse_distance_3d_clustered_n1024,global_relative,0.002,admissible,32,0,0.03125,0.0625
kernel_inverse_distance_3d_clustered_n1024,global_relative,0.002,diagonal,32,0,,
kernel_inverse_distance_3d_clustered_n1024,global_relative,0.002,offdiagonal_inadmissible,480,0,0.375,0.8125
kernel_inverse_distance_3d_clustered_n1024,global_relative,0.005,admissible,32,0,0.015625,0.0234375
kernel_inverse_distance_3d_clustered_n1024,global_relative,0.005,diagonal,32,0,,
kernel_inverse_distance_3d_clustered_n1024,global_relative,0.005,offdiagonal_inadmissible,480,0,0.3125,0.75
kernel_inverse_distance_3d_clustered_n1024,global_relative,0.01,admissible,32,0,0.0078125,0.015625
kernel_inverse_distance_3d_clustered_n1024,global_relative,0.01,diagonal,32,0,,
kernel_inverse_distance_3d_clustered_n1024,global_relative,0.01,offdiagonal_inadmissible,480,0,0.25,0.65625
kernel_inverse_distance_3d_clustered_n1024,global_relative,0.02,admissible,32,0,0.0078125,0.015625
kernel_inverse_distance_3d_clustered_n1024,global_relative,0.02,diagonal,32,0,,
kernel_inverse_distance_3d_clustered_n1024,global_relative,0.02,offdiagonal_inadmissible,480,0,0.21875,0.5625
kernel_inverse_distance_3d_clustered_n1024,global_relative,0.05,admissible,32,0,0.0078125,0.015625
kernel_inverse_distance_3d_clustered_n1024,global_relative,0.05,diagonal,32,0,,
kernel_inverse_distance_3d_clustered_n1024,global_relative,0.05,offdiagonal_inadmissible,480,0,0.15625,0.5
kernel_inverse_distance_3d_clustered_n1024,global_relative,0.1,admissible,32,0,0.0078125,0.015625
kernel_inverse_distance_3d_clustered_n1024,global_relative,0.1,diagonal,32,0,,
kernel_inverse_distance_3d_clustered_n1024,global_relative,0.1,offdiagonal_inadmissible,480,0,0.125,0.4375
kernel_inverse_distance_3d_clustered_n1024,global_relative,1e-05,admissible,32,0,0.0703125,0.125
kernel_inverse_distance_3d_clustered_n1024,global_relative,1e-05,diagonal,32,0,,
kernel_inverse_distance_3d_clustered_n1024,global_relative,1e-05,offdiagonal_inadmissible,480,0,0.71875,1.0
kernel_inverse_distance_3d_clustered_n1024,global_relative,1e-06,admissible,32,0,0.078125,0.140625
kernel_inverse_distance_3d_clustered_n1024,global_relative,1e-06,diagonal,32,0,,
kernel_inverse_distance_3d_clustered_n1024,global_relative,1e-06,offdiagonal_inadmissible,480,0,0.84375,1.0
kernel_inverse_distance_3d_clustered_n1024,hybrid,0.0001,admissible,32,0,0.09375,0.140625
kernel_inverse_distance_3d_clustered_n1024,hybrid,0.0001,diagonal,32,0,,
kernel_inverse_distance_3d_clustered_n1024,hybrid,0.0001,offdiagonal_inadmissible,480,0,0.71875,1.0
kernel_inverse_distance_3d_clustered_n1024,hybrid,0.001,admissible,32,0,0.0703125,0.140625
kernel_inverse_distance_3d_clustered_n1024,hybrid,0.001,diagonal,32,0,,
kernel_inverse_distance_3d_clustered_n1024,hybrid,0.001,offdiagonal_inadmissible,480,0,0.5625,0.90625
kernel_inverse_distance_3d_clustered_n1024,hybrid,0.002,admissible,32,0,0.0703125,0.125
kernel_inverse_distance_3d_clustered_n1024,hybrid,0.002,diagonal,32,0,,
kernel_inverse_distance_3d_clustered_n1024,hybrid,0.002,offdiagonal_inadmissible,480,0,0.53125,0.875
kernel_inverse_distance_3d_clustered_n1024,hybrid,0.005,admissible,32,0,0.0625,0.09375
kernel_inverse_distance_3d_clustered_n1024,hybrid,0.005,diagonal,32,0,,
kernel_inverse_distance_3d_clustered_n1024,hybrid,0.005,offdiagonal_inadmissible,480,0,0.46875,0.8125
kernel_inverse_distance_3d_clustered_n1024,hybrid,0.01,admissible,32,0,0.046875,0.0625
kernel_inverse_distance_3d_clustered_n1024,hybrid,0.01,diagonal,32,0,,
kernel_inverse_distance_3d_clustered_n1024,hybrid,0.01,offdiagonal_inadmissible,480,0,0.40625,0.78125
kernel_inverse_distance_3d_clustered_n1024,hybrid,0.02,admissible,32,0,0.03125,0.0625
kernel_inverse_distance_3d_clustered_n1024,hybrid,0.02,diagonal,32,0,,
kernel_inverse_distance_3d_clustered_n1024,hybrid,0.02,offdiagonal_inadmissible,480,0,0.375,0.75
kernel_inverse_distance_3d_clustered_n1024,hybrid,0.05,admissible,32,0,0.03125,0.0625
kernel_inverse_distance_3d_clustered_n1024,hybrid,0.05,diagonal,32,0,,
kernel_inverse_distance_3d_clustered_n1024,hybrid,0.05,offdiagonal_inadmissible,480,0,0.3125,0.625
kernel_inverse_distance_3d_clustered_n1024,hybrid,0.1,admissible,32,0,0.03125,0.0625
kernel_inverse_distance_3d_clustered_n1024,hybrid,0.1,diagonal,32,0,,
kernel_inverse_distance_3d_clustered_n1024,hybrid,0.1,offdiagonal_inadmissible,480,0,0.25,0.53125
kernel_inverse_distance_3d_clustered_n1024,hybrid,1e-05,admissible,32,0,0.125,0.21875
kernel_inverse_distance_3d_clustered_n1024,hybrid,1e-05,diagonal,32,0,,
kernel_inverse_distance_3d_clustered_n1024,hybrid,1e-05,offdiagonal_inadmissible,480,0,0.84375,1.0
kernel_inverse_distance_3d_clustered_n1024,hybrid,1e-06,admissible,32,0,0.1484375,0.25
kernel_inverse_distance_3d_clustered_n1024,hybrid,1e-06,diagonal,32,0,,
kernel_inverse_distance_3d_clustered_n1024,hybrid,1e-06,offdiagonal_inadmissible,480,0,0.9375,1.0
kernel_inverse_distance_3d_clustered_n2048,block_relative,0.0001,admissible,74,0,0.0703125,0.28125
kernel_inverse_distance_3d_clustered_n2048,block_relative,0.0001,diagonal,64,0,,
kernel_inverse_distance_3d_clustered_n2048,block_relative,0.0001,offdiagonal_inadmissible,1984,0,0.65625,0.96875
kernel_inverse_distance_3d_clustered_n2048,block_relative,0.001,admissible,74,0,0.0703125,0.21875
kernel_inverse_distance_3d_clustered_n2048,block_relative,0.001,diagonal,64,0,,
kernel_inverse_distance_3d_clustered_n2048,block_relative,0.001,offdiagonal_inadmissible,1984,0,0.5,0.90625
kernel_inverse_distance_3d_clustered_n2048,block_relative,0.002,admissible,74,0,0.0703125,0.1875
kernel_inverse_distance_3d_clustered_n2048,block_relative,0.002,diagonal,64,0,,
kernel_inverse_distance_3d_clustered_n2048,block_relative,0.002,offdiagonal_inadmissible,1984,0,0.46875,0.90625
kernel_inverse_distance_3d_clustered_n2048,block_relative,0.005,admissible,74,0,0.0546875,0.15625
kernel_inverse_distance_3d_clustered_n2048,block_relative,0.005,diagonal,64,0,,
kernel_inverse_distance_3d_clustered_n2048,block_relative,0.005,offdiagonal_inadmissible,1984,0,0.40625,0.8125
kernel_inverse_distance_3d_clustered_n2048,block_relative,0.01,admissible,74,0,0.03125,0.125
kernel_inverse_distance_3d_clustered_n2048,block_relative,0.01,diagonal,64,0,,
kernel_inverse_distance_3d_clustered_n2048,block_relative,0.01,offdiagonal_inadmissible,1984,0,0.34375,0.78125
kernel_inverse_distance_3d_clustered_n2048,block_relative,0.02,admissible,74,0,0.03125,0.125
kernel_inverse_distance_3d_clustered_n2048,block_relative,0.02,diagonal,64,0,,
kernel_inverse_distance_3d_clustered_n2048,block_relative,0.02,offdiagonal_inadmissible,1984,0,0.3125,0.6875
kernel_inverse_distance_3d_clustered_n2048,block_relative,0.05,admissible,74,0,0.03125,0.125
kernel_inverse_distance_3d_clustered_n2048,block_relative,0.05,diagonal,64,0,,
kernel_inverse_distance_3d_clustered_n2048,block_relative,0.05,offdiagonal_inadmissible,1984,0,0.25,0.625
kernel_inverse_distance_3d_clustered_n2048,block_relative,0.1,admissible,74,0,0.03125,0.125
kernel_inverse_distance_3d_clustered_n2048,block_relative,0.1,diagonal,64,0,,
kernel_inverse_distance_3d_clustered_n2048,block_relative,0.1,offdiagonal_inadmissible,1984,0,0.21875,0.5625
kernel_inverse_distance_3d_clustered_n2048,block_relative,1e-05,admissible,74,0,0.1171875,0.34375
kernel_inverse_distance_3d_clustered_n2048,block_relative,1e-05,diagonal,64,0,,
kernel_inverse_distance_3d_clustered_n2048,block_relative,1e-05,offdiagonal_inadmissible,1984,0,0.78125,1.0
kernel_inverse_distance_3d_clustered_n2048,block_relative,1e-06,admissible,74,0,0.125,0.4375
kernel_inverse_distance_3d_clustered_n2048,block_relative,1e-06,diagonal,64,0,,
kernel_inverse_distance_3d_clustered_n2048,block_relative,1e-06,offdiagonal_inadmissible,1984,0,0.875,1.0
kernel_inverse_distance_3d_clustered_n2048,global_relative,0.0001,admissible,74,0,0.03125,0.125
kernel_inverse_distance_3d_clustered_n2048,global_relative,0.0001,diagonal,64,0,,
kernel_inverse_distance_3d_clustered_n2048,global_relative,0.0001,offdiagonal_inadmissible,1984,0,0.40625,0.90625
kernel_inverse_distance_3d_clustered_n2048,global_relative,0.001,admissible,74,0,0.0234375,0.0625
kernel_inverse_distance_3d_clustered_n2048,global_relative,0.001,diagonal,64,0,,
kernel_inverse_distance_3d_clustered_n2048,global_relative,0.001,offdiagonal_inadmissible,1984,0,0.25,0.75
kernel_inverse_distance_3d_clustered_n2048,global_relative,0.002,admissible,74,0,0.015625,0.03125
kernel_inverse_distance_3d_clustered_n2048,global_relative,0.002,diagonal,64,0,,
kernel_inverse_distance_3d_clustered_n2048,global_relative,0.002,offdiagonal_inadmissible,1984,0,0.21875,0.6875
kernel_inverse_distance_3d_clustered_n2048,global_relative,0.005,admissible,74,0,0.0078125,0.03125
kernel_inverse_distance_3d_clustered_n2048,global_relative,0.005,diagonal,64,0,,
kernel_inverse_distance_3d_clustered_n2048,global_relative,0.005,offdiagonal_inadmissible,1984,0,0.15625,0.59375
kernel_inverse_distance_3d_clustered_n2048,global_relative,0.01,admissible,74,0,0.0078125,0.03125
kernel_inverse_distance_3d_clustered_n2048,global_relative,0.01,diagonal,64,0,,
kernel_inverse_distance_3d_clustered_n2048,global_relative,0.01,offdiagonal_inadmissible,1984,0,0.125,0.53125
kernel_inverse_distance_3d_clustered_n2048,global_relative,0.02,admissible,74,0,0.0078125,0.03125
kernel_inverse_distance_3d_clustered_n2048,global_relative,0.02,diagonal,64,0,,
kernel_inverse_distance_3d_clustered_n2048,global_relative,0.02,offdiagonal_inadmissible,1984,0,0.125,0.46875
kernel_inverse_distance_3d_clustered_n2048,global_relative,0.05,admissible,74,0,0.0078125,0.03125
kernel_inverse_distance_3d_clustered_n2048,global_relative,0.05,diagonal,64,0,,
kernel_inverse_distance_3d_clustered_n2048,global_relative,0.05,offdiagonal_inadmissible,1984,0,0.0625,0.375
kernel_inverse_distance_3d_clustered_n2048,global_relative,0.1,admissible,74,0,0.0078125,0.03125
kernel_inverse_distance_3d_clustered_n2048,global_relative,0.1,diagonal,64,0,,
kernel_inverse_distance_3d_clustered_n2048,global_relative,0.1,offdiagonal_inadmissible,1984,0,0.03125,0.28125
kernel_inverse_distance_3d_clustered_n2048,global_relative,1e-05,admissible,74,0,0.046875,0.15625
kernel_inverse_distance_3d_clustered_n2048,global_relative,1e-05,diagonal,64,0,,
kernel_inverse_distance_3d_clustered_n2048,global_relative,1e-05,offdiagonal_inadmissible,1984,0,0.5625,0.96875
kernel_inverse_distance_3d_clustered_n2048,global_relative,1e-06,admissible,74,0,0.0703125,0.25
kernel_inverse_distance_3d_clustered_n2048,global_relative,1e-06,diagonal,64,0,,
kernel_inverse_distance_3d_clustered_n2048,global_relative,1e-06,offdiagonal_inadmissible,1984,0,0.6875,1.0
kernel_inverse_distance_3d_clustered_n2048,hybrid,0.0001,admissible,74,0,0.0703125,0.28125
kernel_inverse_distance_3d_clustered_n2048,hybrid,0.0001,diagonal,64,0,,
kernel_inverse_distance_3d_clustered_n2048,hybrid,0.0001,offdiagonal_inadmissible,1984,0,0.65625,0.96875
kernel_inverse_distance_3d_clustered_n2048,hybrid,0.001,admissible,74,0,0.0703125,0.21875
kernel_inverse_distance_3d_clustered_n2048,hybrid,0.001,diagonal,64,0,,
kernel_inverse_distance_3d_clustered_n2048,hybrid,0.001,offdiagonal_inadmissible,1984,0,0.5,0.90625
kernel_inverse_distance_3d_clustered_n2048,hybrid,0.002,admissible,74,0,0.0703125,0.1875
kernel_inverse_distance_3d_clustered_n2048,hybrid,0.002,diagonal,64,0,,
kernel_inverse_distance_3d_clustered_n2048,hybrid,0.002,offdiagonal_inadmissible,1984,0,0.46875,0.90625
kernel_inverse_distance_3d_clustered_n2048,hybrid,0.005,admissible,74,0,0.0546875,0.15625
kernel_inverse_distance_3d_clustered_n2048,hybrid,0.005,diagonal,64,0,,
kernel_inverse_distance_3d_clustered_n2048,hybrid,0.005,offdiagonal_inadmissible,1984,0,0.40625,0.8125
kernel_inverse_distance_3d_clustered_n2048,hybrid,0.01,admissible,74,0,0.03125,0.125
kernel_inverse_distance_3d_clustered_n2048,hybrid,0.01,diagonal,64,0,,
kernel_inverse_distance_3d_clustered_n2048,hybrid,0.01,offdiagonal_inadmissible,1984,0,0.34375,0.78125
kernel_inverse_distance_3d_clustered_n2048,hybrid,0.02,admissible,74,0,0.03125,0.125
kernel_inverse_distance_3d_clustered_n2048,hybrid,0.02,diagonal,64,0,,
kernel_inverse_distance_3d_clustered_n2048,hybrid,0.02,offdiagonal_inadmissible,1984,0,0.3125,0.6875
kernel_inverse_distance_3d_clustered_n2048,hybrid,0.05,admissible,74,0,0.03125,0.125
kernel_inverse_distance_3d_clustered_n2048,hybrid,0.05,diagonal,64,0,,
kernel_inverse_distance_3d_clustered_n2048,hybrid,0.05,offdiagonal_inadmissible,1984,0,0.25,0.625
kernel_inverse_distance_3d_clustered_n2048,hybrid,0.1,admissible,74,0,0.03125,0.125
kernel_inverse_distance_3d_clustered_n2048,hybrid,0.1,diagonal,64,0,,
kernel_inverse_distance_3d_clustered_n2048,hybrid,0.1,offdiagonal_inadmissible,1984,0,0.21875,0.5625
kernel_inverse_distance_3d_clustered_n2048,hybrid,1e-05,admissible,74,0,0.1171875,0.34375
kernel_inverse_distance_3d_clustered_n2048,hybrid,1e-05,diagonal,64,0,,
kernel_inverse_distance_3d_clustered_n2048,hybrid,1e-05,offdiagonal_inadmissible,1984,0,0.78125,1.0
kernel_inverse_distance_3d_clustered_n2048,hybrid,1e-06,admissible,74,0,0.125,0.4375
kernel_inverse_distance_3d_clustered_n2048,hybrid,1e-06,diagonal,64,0,,
kernel_inverse_distance_3d_clustered_n2048,hybrid,1e-06,offdiagonal_inadmissible,1984,0,0.875,1.0
kernel_inverse_distance_3d_clustered_n512,block_relative,0.0001,admissible,32,0,0.140625,0.28125
kernel_inverse_distance_3d_clustered_n512,block_relative,0.0001,diagonal,16,0,,
kernel_inverse_distance_3d_clustered_n512,block_relative,0.0001,offdiagonal_inadmissible,112,0,0.78125,0.90625
kernel_inverse_distance_3d_clustered_n512,block_relative,0.001,admissible,32,0,0.140625,0.28125
kernel_inverse_distance_3d_clustered_n512,block_relative,0.001,diagonal,16,0,,
kernel_inverse_distance_3d_clustered_n512,block_relative,0.001,offdiagonal_inadmissible,112,0,0.65625,0.8125
kernel_inverse_distance_3d_clustered_n512,block_relative,0.002,admissible,32,0,0.125,0.21875
kernel_inverse_distance_3d_clustered_n512,block_relative,0.002,diagonal,16,0,,
kernel_inverse_distance_3d_clustered_n512,block_relative,0.002,offdiagonal_inadmissible,112,0,0.59375,0.75
kernel_inverse_distance_3d_clustered_n512,block_relative,0.005,admissible,32,0,0.09375,0.15625
kernel_inverse_distance_3d_clustered_n512,block_relative,0.005,diagonal,16,0,,
kernel_inverse_distance_3d_clustered_n512,block_relative,0.005,offdiagonal_inadmissible,112,0,0.53125,0.71875
kernel_inverse_distance_3d_clustered_n512,block_relative,0.01,admissible,32,0,0.0625,0.125
kernel_inverse_distance_3d_clustered_n512,block_relative,0.01,diagonal,16,0,,
kernel_inverse_distance_3d_clustered_n512,block_relative,0.01,offdiagonal_inadmissible,112,0,0.46875,0.6875
kernel_inverse_distance_3d_clustered_n512,block_relative,0.02,admissible,32,0,0.0625,0.125
kernel_inverse_distance_3d_clustered_n512,block_relative,0.02,diagonal,16,0,,
kernel_inverse_distance_3d_clustered_n512,block_relative,0.02,offdiagonal_inadmissible,112,0,0.421875,0.625
kernel_inverse_distance_3d_clustered_n512,block_relative,0.05,admissible,32,0,0.0625,0.125
kernel_inverse_distance_3d_clustered_n512,block_relative,0.05,diagonal,16,0,,
kernel_inverse_distance_3d_clustered_n512,block_relative,0.05,offdiagonal_inadmissible,112,0,0.34375,0.5625
kernel_inverse_distance_3d_clustered_n512,block_relative,0.1,admissible,32,0,0.0625,0.125
kernel_inverse_distance_3d_clustered_n512,block_relative,0.1,diagonal,16,0,,
kernel_inverse_distance_3d_clustered_n512,block_relative,0.1,offdiagonal_inadmissible,112,0,0.3125,0.5
kernel_inverse_distance_3d_clustered_n512,block_relative,1e-05,admissible,32,0,0.234375,0.34375
kernel_inverse_distance_3d_clustered_n512,block_relative,1e-05,diagonal,16,0,,
kernel_inverse_distance_3d_clustered_n512,block_relative,1e-05,offdiagonal_inadmissible,112,0,0.90625,0.96875
kernel_inverse_distance_3d_clustered_n512,block_relative,1e-06,admissible,32,0,0.25,0.5
kernel_inverse_distance_3d_clustered_n512,block_relative,1e-06,diagonal,16,0,,
kernel_inverse_distance_3d_clustered_n512,block_relative,1e-06,offdiagonal_inadmissible,112,0,0.96875,1.0
kernel_inverse_distance_3d_clustered_n512,global_relative,0.0001,admissible,32,0,0.0625,0.125
kernel_inverse_distance_3d_clustered_n512,global_relative,0.0001,diagonal,16,0,,
kernel_inverse_distance_3d_clustered_n512,global_relative,0.0001,offdiagonal_inadmissible,112,0,0.65625,0.84375
kernel_inverse_distance_3d_clustered_n512,global_relative,0.001,admissible,32,0,0.0625,0.125
kernel_inverse_distance_3d_clustered_n512,global_relative,0.001,diagonal,16,0,,
kernel_inverse_distance_3d_clustered_n512,global_relative,0.001,offdiagonal_inadmissible,112,0,0.5,0.71875
kernel_inverse_distance_3d_clustered_n512,global_relative,0.002,admissible,32,0,0.046875,0.09375
kernel_inverse_distance_3d_clustered_n512,global_relative,0.002,diagonal,16,0,,
kernel_inverse_distance_3d_clustered_n512,global_relative,0.002,offdiagonal_inadmissible,112,0,0.46875,0.6875
kernel_inverse_distance_3d_clustered_n512,global_relative,0.005,admissible,32,0,0.03125,0.03125
kernel_inverse_distance_3d_clustered_n512,global_relative,0.005,diagonal,16,0,,
kernel_inverse_distance_3d_clustered_n512,global_relative,0.005,offdiagonal_inadmissible,112,0,0.40625,0.625
kernel_inverse_distance_3d_clustered_n512,global_relative,0.01,admissible,32,0,0.015625,0.03125
kernel_inverse_distance_3d_clustered_n512,global_relative,0.01,diagonal,16,0,,
kernel_inverse_distance_3d_clustered_n512,global_relative,0.01,offdiagonal_inadmissible,112,0,0.34375,0.5625
kernel_inverse_distance_3d_clustered_n512,global_relative,0.02,admissible,32,0,0.015625,0.03125
kernel_inverse_distance_3d_clustered_n512,global_relative,0.02,diagonal,16,0,,
kernel_inverse_distance_3d_clustered_n512,global_relative,0.02,offdiagonal_inadmissible,112,0,0.28125,0.53125
kernel_inverse_distance_3d_clustered_n512,global_relative,0.05,admissible,32,0,0.015625,0.03125
kernel_inverse_distance_3d_clustered_n512,global_relative,0.05,diagonal,16,0,,
kernel_inverse_distance_3d_clustered_n512,global_relative,0.05,offdiagonal_inadmissible,112,0,0.21875,0.40625
kernel_inverse_distance_3d_clustered_n512,global_relative,0.1,admissible,32,0,0.015625,0.03125
kernel_inverse_distance_3d_clustered_n512,global_relative,0.1,diagonal,16,0,,
kernel_inverse_distance_3d_clustered_n512,global_relative,0.1,offdiagonal_inadmissible,112,0,0.15625,0.34375
kernel_inverse_distance_3d_clustered_n512,global_relative,1e-05,admissible,32,0,0.125,0.25
kernel_inverse_distance_3d_clustered_n512,global_relative,1e-05,diagonal,16,0,,
kernel_inverse_distance_3d_clustered_n512,global_relative,1e-05,offdiagonal_inadmissible,112,0,0.8125,0.9375
kernel_inverse_distance_3d_clustered_n512,global_relative,1e-06,admissible,32,0,0.140625,0.28125
kernel_inverse_distance_3d_clustered_n512,global_relative,1e-06,diagonal,16,0,,
kernel_inverse_distance_3d_clustered_n512,global_relative,1e-06,offdiagonal_inadmissible,112,0,0.90625,1.0
kernel_inverse_distance_3d_clustered_n512,hybrid,0.0001,admissible,32,0,0.140625,0.28125
kernel_inverse_distance_3d_clustered_n512,hybrid,0.0001,diagonal,16,0,,
kernel_inverse_distance_3d_clustered_n512,hybrid,0.0001,offdiagonal_inadmissible,112,0,0.78125,0.90625
kernel_inverse_distance_3d_clustered_n512,hybrid,0.001,admissible,32,0,0.140625,0.28125
kernel_inverse_distance_3d_clustered_n512,hybrid,0.001,diagonal,16,0,,
kernel_inverse_distance_3d_clustered_n512,hybrid,0.001,offdiagonal_inadmissible,112,0,0.65625,0.8125
kernel_inverse_distance_3d_clustered_n512,hybrid,0.002,admissible,32,0,0.125,0.21875
kernel_inverse_distance_3d_clustered_n512,hybrid,0.002,diagonal,16,0,,
kernel_inverse_distance_3d_clustered_n512,hybrid,0.002,offdiagonal_inadmissible,112,0,0.59375,0.75
kernel_inverse_distance_3d_clustered_n512,hybrid,0.005,admissible,32,0,0.09375,0.15625
kernel_inverse_distance_3d_clustered_n512,hybrid,0.005,diagonal,16,0,,
kernel_inverse_distance_3d_clustered_n512,hybrid,0.005,offdiagonal_inadmissible,112,0,0.53125,0.71875
kernel_inverse_distance_3d_clustered_n512,hybrid,0.01,admissible,32,0,0.0625,0.125
kernel_inverse_distance_3d_clustered_n512,hybrid,0.01,diagonal,16,0,,
kernel_inverse_distance_3d_clustered_n512,hybrid,0.01,offdiagonal_inadmissible,112,0,0.46875,0.6875
kernel_inverse_distance_3d_clustered_n512,hybrid,0.02,admissible,32,0,0.0625,0.125
kernel_inverse_distance_3d_clustered_n512,hybrid,0.02,diagonal,16,0,,
kernel_inverse_distance_3d_clustered_n512,hybrid,0.02,offdiagonal_inadmissible,112,0,0.421875,0.625
kernel_inverse_distance_3d_clustered_n512,hybrid,0.05,admissible,32,0,0.0625,0.125
kernel_inverse_distance_3d_clustered_n512,hybrid,0.05,diagonal,16,0,,
kernel_inverse_distance_3d_clustered_n512,hybrid,0.05,offdiagonal_inadmissible,112,0,0.34375,0.5625
kernel_inverse_distance_3d_clustered_n512,hybrid,0.1,admissible,32,0,0.0625,0.125
kernel_inverse_distance_3d_clustered_n512,hybrid,0.1,diagonal,16,0,,
kernel_inverse_distance_3d_clustered_n512,hybrid,0.1,offdiagonal_inadmissible,112,0,0.3125,0.5
kernel_inverse_distance_3d_clustered_n512,hybrid,1e-05,admissible,32,0,0.234375,0.34375
kernel_inverse_distance_3d_clustered_n512,hybrid,1e-05,diagonal,16,0,,
kernel_inverse_distance_3d_clustered_n512,hybrid,1e-05,offdiagonal_inadmissible,112,0,0.90625,0.96875
kernel_inverse_distance_3d_clustered_n512,hybrid,1e-06,admissible,32,0,0.25,0.5
kernel_inverse_distance_3d_clustered_n512,hybrid,1e-06,diagonal,16,0,,
kernel_inverse_distance_3d_clustered_n512,hybrid,1e-06,offdiagonal_inadmissible,112,0,0.96875,1.0
kernel_inverse_distance_3d_uniform_n1024,block_relative,0.0001,admissible,32,0,0.40625,0.4375
kernel_inverse_distance_3d_uniform_n1024,block_relative,0.0001,diagonal,32,0,,
kernel_inverse_distance_3d_uniform_n1024,block_relative,0.0001,offdiagonal_inadmissible,960,0,0.53125,0.90625
kernel_inverse_distance_3d_uniform_n1024,block_relative,0.001,admissible,32,0,0.28125,0.28125
kernel_inverse_distance_3d_uniform_n1024,block_relative,0.001,diagonal,32,0,,
kernel_inverse_distance_3d_uniform_n1024,block_relative,0.001,offdiagonal_inadmissible,960,0,0.4375,0.8125
kernel_inverse_distance_3d_uniform_n1024,block_relative,0.002,admissible,32,0,0.28125,0.28125
kernel_inverse_distance_3d_uniform_n1024,block_relative,0.002,diagonal,32,0,,
kernel_inverse_distance_3d_uniform_n1024,block_relative,0.002,offdiagonal_inadmissible,960,0,0.375,0.75
kernel_inverse_distance_3d_uniform_n1024,block_relative,0.005,admissible,32,0,0.25,0.25
kernel_inverse_distance_3d_uniform_n1024,block_relative,0.005,diagonal,32,0,,
kernel_inverse_distance_3d_uniform_n1024,block_relative,0.005,offdiagonal_inadmissible,960,0,0.3125,0.6875
kernel_inverse_distance_3d_uniform_n1024,block_relative,0.01,admissible,32,0,0.1875,0.21875
kernel_inverse_distance_3d_uniform_n1024,block_relative,0.01,diagonal,32,0,,
kernel_inverse_distance_3d_uniform_n1024,block_relative,0.01,offdiagonal_inadmissible,960,0,0.28125,0.65625
kernel_inverse_distance_3d_uniform_n1024,block_relative,0.02,admissible,32,0,0.15625,0.1875
kernel_inverse_distance_3d_uniform_n1024,block_relative,0.02,diagonal,32,0,,
kernel_inverse_distance_3d_uniform_n1024,block_relative,0.02,offdiagonal_inadmissible,960,0,0.25,0.59375
kernel_inverse_distance_3d_uniform_n1024,block_relative,0.05,admissible,32,0,0.125,0.125
kernel_inverse_distance_3d_uniform_n1024,block_relative,0.05,diagonal,32,0,,
kernel_inverse_distance_3d_uniform_n1024,block_relative,0.05,offdiagonal_inadmissible,960,0,0.21875,0.5
kernel_inverse_distance_3d_uniform_n1024,block_relative,0.1,admissible,32,0,0.125,0.125
kernel_inverse_distance_3d_uniform_n1024,block_relative,0.1,diagonal,32,0,,
kernel_inverse_distance_3d_uniform_n1024,block_relative,0.1,offdiagonal_inadmissible,960,0,0.1875,0.4375
kernel_inverse_distance_3d_uniform_n1024,block_relative,1e-05,admissible,32,0,0.5,0.5
kernel_inverse_distance_3d_uniform_n1024,block_relative,1e-05,diagonal,32,0,,
kernel_inverse_distance_3d_uniform_n1024,block_relative,1e-05,offdiagonal_inadmissible,960,0,0.6875,1.0
kernel_inverse_distance_3d_uniform_n1024,block_relative,1e-06,admissible,32,0,0.59375,0.65625
kernel_inverse_distance_3d_uniform_n1024,block_relative,1e-06,diagonal,32,0,,
kernel_inverse_distance_3d_uniform_n1024,block_relative,1e-06,offdiagonal_inadmissible,960,0,0.78125,1.0
kernel_inverse_distance_3d_uniform_n1024,global_relative,0.0001,admissible,32,0,0.1875,0.1875
kernel_inverse_distance_3d_uniform_n1024,global_relative,0.0001,diagonal,32,0,,
kernel_inverse_distance_3d_uniform_n1024,global_relative,0.0001,offdiagonal_inadmissible,960,0,0.3125,0.84375
kernel_inverse_distance_3d_uniform_n1024,global_relative,0.001,admissible,32,0,0.125,0.125
kernel_inverse_distance_3d_uniform_n1024,global_relative,0.001,diagonal,32,0,,
kernel_inverse_distance_3d_uniform_n1024,global_relative,0.001,offdiagonal_inadmissible,960,0,0.1875,0.65625
kernel_inverse_distance_3d_uniform_n1024,global_relative,0.002,admissible,32,0,0.09375,0.125
kernel_inverse_distance_3d_uniform_n1024,global_relative,0.002,diagonal,32,0,,
kernel_inverse_distance_3d_uniform_n1024,global_relative,0.002,offdiagonal_inadmissible,960,0,0.15625,0.59375
kernel_inverse_distance_3d_uniform_n1024,global_relative,0.005,admissible,32,0,0.0625,0.09375
kernel_inverse_distance_3d_uniform_n1024,global_relative,0.005,diagonal,32,0,,
kernel_inverse_distance_3d_uniform_n1024,global_relative,0.005,offdiagonal_inadmissible,960,0,0.125,0.5
kernel_inverse_distance_3d_uniform_n1024,global_relative,0.01,admissible,32,0,0.03125,0.03125
kernel_inverse_distance_3d_uniform_n1024,global_relative,0.01,diagonal,32,0,,
kernel_inverse_distance_3d_uniform_n1024,global_relative,0.01,offdiagonal_inadmissible,960,0,0.125,0.4375
kernel_inverse_distance_3d_uniform_n1024,global_relative,0.02,admissible,32,0,0.03125,0.03125
kernel_inverse_distance_3d_uniform_n1024,global_relative,0.02,diagonal,32,0,,
kernel_inverse_distance_3d_uniform_n1024,global_relative,0.02,offdiagonal_inadmissible,960,0,0.09375,0.375
kernel_inverse_distance_3d_uniform_n1024,global_relative,0.05,admissible,32,0,0.03125,0.03125
kernel_inverse_distance_3d_uniform_n1024,global_relative,0.05,diagonal,32,0,,
kernel_inverse_distance_3d_uniform_n1024,global_relative,0.05,offdiagonal_inadmissible,960,0,0.03125,0.28125
kernel_inverse_distance_3d_uniform_n1024,global_relative,0.1,admissible,32,0,0.03125,0.03125
kernel_inverse_distance_3d_uniform_n1024,global_relative,0.1,diagonal,32,0,,
kernel_inverse_distance_3d_uniform_n1024,global_relative,0.1,offdiagonal_inadmissible,960,0,0.03125,0.21875
kernel_inverse_distance_3d_uniform_n1024,global_relative,1e-05,admissible,32,0,0.28125,0.28125
kernel_inverse_distance_3d_uniform_n1024,global_relative,1e-05,diagonal,32,0,,
kernel_inverse_distance_3d_uniform_n1024,global_relative,1e-05,offdiagonal_inadmissible,960,0,0.4375,0.9375
kernel_inverse_distance_3d_uniform_n1024,global_relative,1e-06,admissible,32,0,0.375,0.40625
kernel_inverse_distance_3d_uniform_n1024,global_relative,1e-06,diagonal,32,0,,
kernel_inverse_distance_3d_uniform_n1024,global_relative,1e-06,offdiagonal_inadmissible,960,0,0.5625,1.0
kernel_inverse_distance_3d_uniform_n1024,hybrid,0.0001,admissible,32,0,0.40625,0.4375
kernel_inverse_distance_3d_uniform_n1024,hybrid,0.0001,diagonal,32,0,,
kernel_inverse_distance_3d_uniform_n1024,hybrid,0.0001,offdiagonal_inadmissible,960,0,0.53125,0.90625
kernel_inverse_distance_3d_uniform_n1024,hybrid,0.001,admissible,32,0,0.28125,0.28125
kernel_inverse_distance_3d_uniform_n1024,hybrid,0.001,diagonal,32,0,,
kernel_inverse_distance_3d_uniform_n1024,hybrid,0.001,offdiagonal_inadmissible,960,0,0.4375,0.8125
kernel_inverse_distance_3d_uniform_n1024,hybrid,0.002,admissible,32,0,0.28125,0.28125
kernel_inverse_distance_3d_uniform_n1024,hybrid,0.002,diagonal,32,0,,
kernel_inverse_distance_3d_uniform_n1024,hybrid,0.002,offdiagonal_inadmissible,960,0,0.375,0.75
kernel_inverse_distance_3d_uniform_n1024,hybrid,0.005,admissible,32,0,0.25,0.25
kernel_inverse_distance_3d_uniform_n1024,hybrid,0.005,diagonal,32,0,,
kernel_inverse_distance_3d_uniform_n1024,hybrid,0.005,offdiagonal_inadmissible,960,0,0.3125,0.6875
kernel_inverse_distance_3d_uniform_n1024,hybrid,0.01,admissible,32,0,0.1875,0.21875
kernel_inverse_distance_3d_uniform_n1024,hybrid,0.01,diagonal,32,0,,
kernel_inverse_distance_3d_uniform_n1024,hybrid,0.01,offdiagonal_inadmissible,960,0,0.28125,0.65625
kernel_inverse_distance_3d_uniform_n1024,hybrid,0.02,admissible,32,0,0.15625,0.1875
kernel_inverse_distance_3d_uniform_n1024,hybrid,0.02,diagonal,32,0,,
kernel_inverse_distance_3d_uniform_n1024,hybrid,0.02,offdiagonal_inadmissible,960,0,0.25,0.59375
kernel_inverse_distance_3d_uniform_n1024,hybrid,0.05,admissible,32,0,0.125,0.125
kernel_inverse_distance_3d_uniform_n1024,hybrid,0.05,diagonal,32,0,,
kernel_inverse_distance_3d_uniform_n1024,hybrid,0.05,offdiagonal_inadmissible,960,0,0.21875,0.5
kernel_inverse_distance_3d_uniform_n1024,hybrid,0.1,admissible,32,0,0.125,0.125
kernel_inverse_distance_3d_uniform_n1024,hybrid,0.1,diagonal,32,0,,
kernel_inverse_distance_3d_uniform_n1024,hybrid,0.1,offdiagonal_inadmissible,960,0,0.1875,0.4375
kernel_inverse_distance_3d_uniform_n1024,hybrid,1e-05,admissible,32,0,0.5,0.5
kernel_inverse_distance_3d_uniform_n1024,hybrid,1e-05,diagonal,32,0,,
kernel_inverse_distance_3d_uniform_n1024,hybrid,1e-05,offdiagonal_inadmissible,960,0,0.6875,1.0
kernel_inverse_distance_3d_uniform_n1024,hybrid,1e-06,admissible,32,0,0.59375,0.65625
kernel_inverse_distance_3d_uniform_n1024,hybrid,1e-06,diagonal,32,0,,
kernel_inverse_distance_3d_uniform_n1024,hybrid,1e-06,offdiagonal_inadmissible,960,0,0.78125,1.0
kernel_inverse_distance_3d_uniform_n2048,block_relative,0.0001,admissible,1352,0,0.375,0.5
kernel_inverse_distance_3d_uniform_n2048,block_relative,0.0001,diagonal,64,0,,
kernel_inverse_distance_3d_uniform_n2048,block_relative,0.0001,offdiagonal_inadmissible,2626,0,0.5,0.84375
kernel_inverse_distance_3d_uniform_n2048,block_relative,0.001,admissible,1352,0,0.28125,0.34375
kernel_inverse_distance_3d_uniform_n2048,block_relative,0.001,diagonal,64,0,,
kernel_inverse_distance_3d_uniform_n2048,block_relative,0.001,offdiagonal_inadmissible,2626,0,0.40625,0.71875
kernel_inverse_distance_3d_uniform_n2048,block_relative,0.002,admissible,1352,0,0.28125,0.28125
kernel_inverse_distance_3d_uniform_n2048,block_relative,0.002,diagonal,64,0,,
kernel_inverse_distance_3d_uniform_n2048,block_relative,0.002,offdiagonal_inadmissible,2626,0,0.34375,0.6875
kernel_inverse_distance_3d_uniform_n2048,block_relative,0.005,admissible,1352,0,0.25,0.28125
kernel_inverse_distance_3d_uniform_n2048,block_relative,0.005,diagonal,64,0,,
kernel_inverse_distance_3d_uniform_n2048,block_relative,0.005,offdiagonal_inadmissible,2626,0,0.28125,0.625
kernel_inverse_distance_3d_uniform_n2048,block_relative,0.01,admissible,1352,0,0.1875,0.28125
kernel_inverse_distance_3d_uniform_n2048,block_relative,0.01,diagonal,64,0,,
kernel_inverse_distance_3d_uniform_n2048,block_relative,0.01,offdiagonal_inadmissible,2626,0,0.28125,0.59375
kernel_inverse_distance_3d_uniform_n2048,block_relative,0.02,admissible,1352,0,0.125,0.21875
kernel_inverse_distance_3d_uniform_n2048,block_relative,0.02,diagonal,64,0,,
kernel_inverse_distance_3d_uniform_n2048,block_relative,0.02,offdiagonal_inadmissible,2626,0,0.25,0.53125
kernel_inverse_distance_3d_uniform_n2048,block_relative,0.05,admissible,1352,0,0.125,0.15625
kernel_inverse_distance_3d_uniform_n2048,block_relative,0.05,diagonal,64,0,,
kernel_inverse_distance_3d_uniform_n2048,block_relative,0.05,offdiagonal_inadmissible,2626,0,0.1875,0.46875
kernel_inverse_distance_3d_uniform_n2048,block_relative,0.1,admissible,1352,0,0.125,0.125
kernel_inverse_distance_3d_uniform_n2048,block_relative,0.1,diagonal,64,0,,
kernel_inverse_distance_3d_uniform_n2048,block_relative,0.1,offdiagonal_inadmissible,2626,0,0.15625,0.40625
kernel_inverse_distance_3d_uniform_n2048,block_relative,1e-05,admissible,1352,0,0.5,0.5625
kernel_inverse_distance_3d_uniform_n2048,block_relative,1e-05,diagonal,64,0,,
kernel_inverse_distance_3d_uniform_n2048,block_relative,1e-05,offdiagonal_inadmissible,2626,0,0.65625,0.9375
kernel_inverse_distance_3d_uniform_n2048,block_relative,1e-06,admissible,1352,0,0.59375,0.71875
kernel_inverse_distance_3d_uniform_n2048,block_relative,1e-06,diagonal,64,0,,
kernel_inverse_distance_3d_uniform_n2048,block_relative,1e-06,offdiagonal_inadmissible,2626,0,0.78125,1.0
kernel_inverse_distance_3d_uniform_n2048,global_relative,0.0001,admissible,1352,0,0.15625,0.25
kernel_inverse_distance_3d_uniform_n2048,global_relative,0.0001,diagonal,64,0,,
kernel_inverse_distance_3d_uniform_n2048,global_relative,0.0001,offdiagonal_inadmissible,2626,0,0.28125,0.71875
kernel_inverse_distance_3d_uniform_n2048,global_relative,0.001,admissible,1352,0,0.125,0.125
kernel_inverse_distance_3d_uniform_n2048,global_relative,0.001,diagonal,64,0,,
kernel_inverse_distance_3d_uniform_n2048,global_relative,0.001,offdiagonal_inadmissible,2626,0,0.1875,0.59375
kernel_inverse_distance_3d_uniform_n2048,global_relative,0.002,admissible,1352,0,0.125,0.125
kernel_inverse_distance_3d_uniform_n2048,global_relative,0.002,diagonal,64,0,,
kernel_inverse_distance_3d_uniform_n2048,global_relative,0.002,offdiagonal_inadmissible,2626,0,0.125,0.53125
kernel_inverse_distance_3d_uniform_n2048,global_relative,0.005,admissible,1352,0,0.09375,0.125
kernel_inverse_distance_3d_uniform_n2048,global_relative,0.005,diagonal,64,0,,
kernel_inverse_distance_3d_uniform_n2048,global_relative,0.005,offdiagonal_inadmissible,2626,0,0.125,0.5
kernel_inverse_distance_3d_uniform_n2048,global_relative,0.01,admissible,1352,0,0.03125,0.09375
kernel_inverse_distance_3d_uniform_n2048,global_relative,0.01,diagonal,64,0,,
kernel_inverse_distance_3d_uniform_n2048,global_relative,0.01,offdiagonal_inadmissible,2626,0,0.125,0.4375
kernel_inverse_distance_3d_uniform_n2048,global_relative,0.02,admissible,1352,0,0.03125,0.03125
kernel_inverse_distance_3d_uniform_n2048,global_relative,0.02,diagonal,64,0,,
kernel_inverse_distance_3d_uniform_n2048,global_relative,0.02,offdiagonal_inadmissible,2626,0,0.09375,0.375
kernel_inverse_distance_3d_uniform_n2048,global_relative,0.05,admissible,1352,0,0.03125,0.03125
kernel_inverse_distance_3d_uniform_n2048,global_relative,0.05,diagonal,64,0,,
kernel_inverse_distance_3d_uniform_n2048,global_relative,0.05,offdiagonal_inadmissible,2626,0,0.03125,0.3125
kernel_inverse_distance_3d_uniform_n2048,global_relative,0.1,admissible,1352,0,0.03125,0.03125
kernel_inverse_distance_3d_uniform_n2048,global_relative,0.1,diagonal,64,0,,
kernel_inverse_distance_3d_uniform_n2048,global_relative,0.1,offdiagonal_inadmissible,2626,0,0.03125,0.25
kernel_inverse_distance_3d_uniform_n2048,global_relative,1e-05,admissible,1352,0,0.28125,0.3125
kernel_inverse_distance_3d_uniform_n2048,global_relative,1e-05,diagonal,64,0,,
kernel_inverse_distance_3d_uniform_n2048,global_relative,1e-05,offdiagonal_inadmissible,2626,0,0.4375,0.875
kernel_inverse_distance_3d_uniform_n2048,global_relative,1e-06,admissible,1352,0,0.375,0.5
kernel_inverse_distance_3d_uniform_n2048,global_relative,1e-06,diagonal,64,0,,
kernel_inverse_distance_3d_uniform_n2048,global_relative,1e-06,offdiagonal_inadmissible,2626,0,0.53125,0.9375
kernel_inverse_distance_3d_uniform_n2048,hybrid,0.0001,admissible,1352,0,0.375,0.5
kernel_inverse_distance_3d_uniform_n2048,hybrid,0.0001,diagonal,64,0,,
kernel_inverse_distance_3d_uniform_n2048,hybrid,0.0001,offdiagonal_inadmissible,2626,0,0.5,0.84375
kernel_inverse_distance_3d_uniform_n2048,hybrid,0.001,admissible,1352,0,0.28125,0.34375
kernel_inverse_distance_3d_uniform_n2048,hybrid,0.001,diagonal,64,0,,
kernel_inverse_distance_3d_uniform_n2048,hybrid,0.001,offdiagonal_inadmissible,2626,0,0.40625,0.71875
kernel_inverse_distance_3d_uniform_n2048,hybrid,0.002,admissible,1352,0,0.28125,0.28125
kernel_inverse_distance_3d_uniform_n2048,hybrid,0.002,diagonal,64,0,,
kernel_inverse_distance_3d_uniform_n2048,hybrid,0.002,offdiagonal_inadmissible,2626,0,0.34375,0.6875
kernel_inverse_distance_3d_uniform_n2048,hybrid,0.005,admissible,1352,0,0.25,0.28125
kernel_inverse_distance_3d_uniform_n2048,hybrid,0.005,diagonal,64,0,,
kernel_inverse_distance_3d_uniform_n2048,hybrid,0.005,offdiagonal_inadmissible,2626,0,0.28125,0.625
kernel_inverse_distance_3d_uniform_n2048,hybrid,0.01,admissible,1352,0,0.1875,0.28125
kernel_inverse_distance_3d_uniform_n2048,hybrid,0.01,diagonal,64,0,,
kernel_inverse_distance_3d_uniform_n2048,hybrid,0.01,offdiagonal_inadmissible,2626,0,0.28125,0.59375
kernel_inverse_distance_3d_uniform_n2048,hybrid,0.02,admissible,1352,0,0.125,0.21875
kernel_inverse_distance_3d_uniform_n2048,hybrid,0.02,diagonal,64,0,,
kernel_inverse_distance_3d_uniform_n2048,hybrid,0.02,offdiagonal_inadmissible,2626,0,0.25,0.53125
kernel_inverse_distance_3d_uniform_n2048,hybrid,0.05,admissible,1352,0,0.125,0.15625
kernel_inverse_distance_3d_uniform_n2048,hybrid,0.05,diagonal,64,0,,
kernel_inverse_distance_3d_uniform_n2048,hybrid,0.05,offdiagonal_inadmissible,2626,0,0.1875,0.46875
kernel_inverse_distance_3d_uniform_n2048,hybrid,0.1,admissible,1352,0,0.125,0.125
kernel_inverse_distance_3d_uniform_n2048,hybrid,0.1,diagonal,64,0,,
kernel_inverse_distance_3d_uniform_n2048,hybrid,0.1,offdiagonal_inadmissible,2626,0,0.15625,0.40625
kernel_inverse_distance_3d_uniform_n2048,hybrid,1e-05,admissible,1352,0,0.5,0.5625
kernel_inverse_distance_3d_uniform_n2048,hybrid,1e-05,diagonal,64,0,,
kernel_inverse_distance_3d_uniform_n2048,hybrid,1e-05,offdiagonal_inadmissible,2626,0,0.65625,0.9375
kernel_inverse_distance_3d_uniform_n2048,hybrid,1e-06,admissible,1352,0,0.59375,0.71875
kernel_inverse_distance_3d_uniform_n2048,hybrid,1e-06,diagonal,64,0,,
kernel_inverse_distance_3d_uniform_n2048,hybrid,1e-06,offdiagonal_inadmissible,2626,0,0.78125,1.0
kernel_inverse_distance_3d_uniform_n512,block_relative,0.0001,diagonal,16,0,,
kernel_inverse_distance_3d_uniform_n512,block_relative,0.0001,offdiagonal_inadmissible,240,0,0.625,0.90625
kernel_inverse_distance_3d_uniform_n512,block_relative,0.001,diagonal,16,0,,
kernel_inverse_distance_3d_uniform_n512,block_relative,0.001,offdiagonal_inadmissible,240,0,0.5,0.8125
kernel_inverse_distance_3d_uniform_n512,block_relative,0.002,diagonal,16,0,,
kernel_inverse_distance_3d_uniform_n512,block_relative,0.002,offdiagonal_inadmissible,240,0,0.46875,0.78125
kernel_inverse_distance_3d_uniform_n512,block_relative,0.005,diagonal,16,0,,
kernel_inverse_distance_3d_uniform_n512,block_relative,0.005,offdiagonal_inadmissible,240,0,0.40625,0.71875
kernel_inverse_distance_3d_uniform_n512,block_relative,0.01,diagonal,16,0,,
kernel_inverse_distance_3d_uniform_n512,block_relative,0.01,offdiagonal_inadmissible,240,0,0.34375,0.6875
kernel_inverse_distance_3d_uniform_n512,block_relative,0.02,diagonal,16,0,,
kernel_inverse_distance_3d_uniform_n512,block_relative,0.02,offdiagonal_inadmissible,240,0,0.3125,0.625
kernel_inverse_distance_3d_uniform_n512,block_relative,0.05,diagonal,16,0,,
kernel_inverse_distance_3d_uniform_n512,block_relative,0.05,offdiagonal_inadmissible,240,0,0.25,0.53125
kernel_inverse_distance_3d_uniform_n512,block_relative,0.1,diagonal,16,0,,
kernel_inverse_distance_3d_uniform_n512,block_relative,0.1,offdiagonal_inadmissible,240,0,0.21875,0.46875
kernel_inverse_distance_3d_uniform_n512,block_relative,1e-05,diagonal,16,0,,
kernel_inverse_distance_3d_uniform_n512,block_relative,1e-05,offdiagonal_inadmissible,240,0,0.75,0.96875
kernel_inverse_distance_3d_uniform_n512,block_relative,1e-06,diagonal,16,0,,
kernel_inverse_distance_3d_uniform_n512,block_relative,1e-06,offdiagonal_inadmissible,240,0,0.84375,1.0
kernel_inverse_distance_3d_uniform_n512,global_relative,0.0001,diagonal,16,0,,
kernel_inverse_distance_3d_uniform_n512,global_relative,0.0001,offdiagonal_inadmissible,240,0,0.40625,0.8125
kernel_inverse_distance_3d_uniform_n512,global_relative,0.001,diagonal,16,0,,
kernel_inverse_distance_3d_uniform_n512,global_relative,0.001,offdiagonal_inadmissible,240,0,0.28125,0.65625
kernel_inverse_distance_3d_uniform_n512,global_relative,0.002,diagonal,16,0,,
kernel_inverse_distance_3d_uniform_n512,global_relative,0.002,offdiagonal_inadmissible,240,0,0.25,0.59375
kernel_inverse_distance_3d_uniform_n512,global_relative,0.005,diagonal,16,0,,
kernel_inverse_distance_3d_uniform_n512,global_relative,0.005,offdiagonal_inadmissible,240,0,0.1875,0.5
kernel_inverse_distance_3d_uniform_n512,global_relative,0.01,diagonal,16,0,,
kernel_inverse_distance_3d_uniform_n512,global_relative,0.01,offdiagonal_inadmissible,240,0,0.125,0.46875
kernel_inverse_distance_3d_uniform_n512,global_relative,0.02,diagonal,16,0,,
kernel_inverse_distance_3d_uniform_n512,global_relative,0.02,offdiagonal_inadmissible,240,0,0.125,0.40625
kernel_inverse_distance_3d_uniform_n512,global_relative,0.05,diagonal,16,0,,
kernel_inverse_distance_3d_uniform_n512,global_relative,0.05,offdiagonal_inadmissible,240,0,0.09375,0.3125
kernel_inverse_distance_3d_uniform_n512,global_relative,0.1,diagonal,16,0,,
kernel_inverse_distance_3d_uniform_n512,global_relative,0.1,offdiagonal_inadmissible,240,0,0.046875,0.28125
kernel_inverse_distance_3d_uniform_n512,global_relative,1e-05,diagonal,16,0,,
kernel_inverse_distance_3d_uniform_n512,global_relative,1e-05,offdiagonal_inadmissible,240,0,0.5625,0.90625
kernel_inverse_distance_3d_uniform_n512,global_relative,1e-06,diagonal,16,0,,
kernel_inverse_distance_3d_uniform_n512,global_relative,1e-06,offdiagonal_inadmissible,240,0,0.6875,0.96875
kernel_inverse_distance_3d_uniform_n512,hybrid,0.0001,diagonal,16,0,,
kernel_inverse_distance_3d_uniform_n512,hybrid,0.0001,offdiagonal_inadmissible,240,0,0.625,0.90625
kernel_inverse_distance_3d_uniform_n512,hybrid,0.001,diagonal,16,0,,
kernel_inverse_distance_3d_uniform_n512,hybrid,0.001,offdiagonal_inadmissible,240,0,0.5,0.8125
kernel_inverse_distance_3d_uniform_n512,hybrid,0.002,diagonal,16,0,,
kernel_inverse_distance_3d_uniform_n512,hybrid,0.002,offdiagonal_inadmissible,240,0,0.46875,0.78125
kernel_inverse_distance_3d_uniform_n512,hybrid,0.005,diagonal,16,0,,
kernel_inverse_distance_3d_uniform_n512,hybrid,0.005,offdiagonal_inadmissible,240,0,0.40625,0.71875
kernel_inverse_distance_3d_uniform_n512,hybrid,0.01,diagonal,16,0,,
kernel_inverse_distance_3d_uniform_n512,hybrid,0.01,offdiagonal_inadmissible,240,0,0.34375,0.6875
kernel_inverse_distance_3d_uniform_n512,hybrid,0.02,diagonal,16,0,,
kernel_inverse_distance_3d_uniform_n512,hybrid,0.02,offdiagonal_inadmissible,240,0,0.3125,0.625
kernel_inverse_distance_3d_uniform_n512,hybrid,0.05,diagonal,16,0,,
kernel_inverse_distance_3d_uniform_n512,hybrid,0.05,offdiagonal_inadmissible,240,0,0.25,0.53125
kernel_inverse_distance_3d_uniform_n512,hybrid,0.1,diagonal,16,0,,
kernel_inverse_distance_3d_uniform_n512,hybrid,0.1,offdiagonal_inadmissible,240,0,0.21875,0.46875
kernel_inverse_distance_3d_uniform_n512,hybrid,1e-05,diagonal,16,0,,
kernel_inverse_distance_3d_uniform_n512,hybrid,1e-05,offdiagonal_inadmissible,240,0,0.75,0.96875
kernel_inverse_distance_3d_uniform_n512,hybrid,1e-06,diagonal,16,0,,
kernel_inverse_distance_3d_uniform_n512,hybrid,1e-06,offdiagonal_inadmissible,240,0,0.84375,1.0
kernel_log_distance_2d_clustered_n1024,block_relative,0.0001,admissible,26,0,0.046875,0.109375
kernel_log_distance_2d_clustered_n1024,block_relative,0.0001,diagonal,32,0,,
kernel_log_distance_2d_clustered_n1024,block_relative,0.0001,offdiagonal_inadmissible,480,0,0.25,0.625
kernel_log_distance_2d_clustered_n1024,block_relative,0.001,admissible,26,0,0.0390625,0.078125
kernel_log_distance_2d_clustered_n1024,block_relative,0.001,diagonal,32,0,,
kernel_log_distance_2d_clustered_n1024,block_relative,0.001,offdiagonal_inadmissible,480,0,0.21875,0.5625
kernel_log_distance_2d_clustered_n1024,block_relative,0.002,admissible,26,0,0.0390625,0.078125
kernel_log_distance_2d_clustered_n1024,block_relative,0.002,diagonal,32,0,,
kernel_log_distance_2d_clustered_n1024,block_relative,0.002,offdiagonal_inadmissible,480,0,0.1875,0.53125
kernel_log_distance_2d_clustered_n1024,block_relative,0.005,admissible,26,0,0.0390625,0.078125
kernel_log_distance_2d_clustered_n1024,block_relative,0.005,diagonal,32,0,,
kernel_log_distance_2d_clustered_n1024,block_relative,0.005,offdiagonal_inadmissible,480,0,0.15625,0.46875
kernel_log_distance_2d_clustered_n1024,block_relative,0.01,admissible,26,0,0.0390625,0.0625
kernel_log_distance_2d_clustered_n1024,block_relative,0.01,diagonal,32,0,,
kernel_log_distance_2d_clustered_n1024,block_relative,0.01,offdiagonal_inadmissible,480,0,0.15625,0.46875
kernel_log_distance_2d_clustered_n1024,block_relative,0.02,admissible,26,0,0.03125,0.0625
kernel_log_distance_2d_clustered_n1024,block_relative,0.02,diagonal,32,0,,
kernel_log_distance_2d_clustered_n1024,block_relative,0.02,offdiagonal_inadmissible,480,0,0.15625,0.40625
kernel_log_distance_2d_clustered_n1024,block_relative,0.05,admissible,26,0,0.0234375,0.046875
kernel_log_distance_2d_clustered_n1024,block_relative,0.05,diagonal,32,0,,
kernel_log_distance_2d_clustered_n1024,block_relative,0.05,offdiagonal_inadmissible,480,0,0.125,0.375
kernel_log_distance_2d_clustered_n1024,block_relative,0.1,admissible,26,0,0.0234375,0.046875
kernel_log_distance_2d_clustered_n1024,block_relative,0.1,diagonal,32,0,,
kernel_log_distance_2d_clustered_n1024,block_relative,0.1,offdiagonal_inadmissible,480,0,0.09375,0.3125
kernel_log_distance_2d_clustered_n1024,block_relative,1e-05,admissible,26,0,0.0546875,0.109375
kernel_log_distance_2d_clustered_n1024,block_relative,1e-05,diagonal,32,0,,
kernel_log_distance_2d_clustered_n1024,block_relative,1e-05,offdiagonal_inadmissible,480,0,0.3125,0.71875
kernel_log_distance_2d_clustered_n1024,block_relative,1e-06,admissible,26,0,0.0625,0.140625
kernel_log_distance_2d_clustered_n1024,block_relative,1e-06,diagonal,32,0,,
kernel_log_distance_2d_clustered_n1024,block_relative,1e-06,offdiagonal_inadmissible,480,0,0.375,0.78125
kernel_log_distance_2d_clustered_n1024,global_relative,0.0001,admissible,26,0,0.0390625,0.078125
kernel_log_distance_2d_clustered_n1024,global_relative,0.0001,diagonal,32,0,,
kernel_log_distance_2d_clustered_n1024,global_relative,0.0001,offdiagonal_inadmissible,480,0,0.21875,0.59375
kernel_log_distance_2d_clustered_n1024,global_relative,0.001,admissible,26,0,0.03125,0.0625
kernel_log_distance_2d_clustered_n1024,global_relative,0.001,diagonal,32,0,,
kernel_log_distance_2d_clustered_n1024,global_relative,0.001,offdiagonal_inadmissible,480,0,0.1875,0.53125
kernel_log_distance_2d_clustered_n1024,global_relative,0.002,admissible,26,0,0.0234375,0.0625
kernel_log_distance_2d_clustered_n1024,global_relative,0.002,diagonal,32,0,,
kernel_log_distance_2d_clustered_n1024,global_relative,0.002,offdiagonal_inadmissible,480,0,0.15625,0.5
kernel_log_distance_2d_clustered_n1024,global_relative,0.005,admissible,26,0,0.0234375,0.046875
kernel_log_distance_2d_clustered_n1024,global_relative,0.005,diagonal,32,0,,
kernel_log_distance_2d_clustered_n1024,global_relative,0.005,offdiagonal_inadmissible,480,0,0.15625,0.46875
kernel_log_distance_2d_clustered_n1024,global_relative,0.01,admissible,26,0,0.0234375,0.046875
kernel_log_distance_2d_clustered_n1024,global_relative,0.01,diagonal,32,0,,
kernel_log_distance_2d_clustered_n1024,global_relative,0.01,offdiagonal_inadmissible,480,0,0.125,0.4375
kernel_log_distance_2d_clustered_n1024,global_relative,0.02,admissible,26,0,0.0234375,0.046875
kernel_log_distance_2d_clustered_n1024,global_relative,0.02,diagonal,32,0,,
kernel_log_distance_2d_clustered_n1024,global_relative,0.02,offdiagonal_inadmissible,480,0,0.125,0.375
kernel_log_distance_2d_clustered_n1024,global_relative,0.05,admissible,26,0,0.0234375,0.046875
kernel_log_distance_2d_clustered_n1024,global_relative,0.05,diagonal,32,0,,
kernel_log_distance_2d_clustered_n1024,global_relative,0.05,offdiagonal_inadmissible,480,0,0.09375,0.34375
kernel_log_distance_2d_clustered_n1024,global_relative,0.1,admissible,26,0,0.0234375,0.046875
kernel_log_distance_2d_clustered_n1024,global_relative,0.1,diagonal,32,0,,
kernel_log_distance_2d_clustered_n1024,global_relative,0.1,offdiagonal_inadmissible,480,0,0.09375,0.3125
kernel_log_distance_2d_clustered_n1024,global_relative,1e-05,admissible,26,0,0.046875,0.109375
kernel_log_distance_2d_clustered_n1024,global_relative,1e-05,diagonal,32,0,,
kernel_log_distance_2d_clustered_n1024,global_relative,1e-05,offdiagonal_inadmissible,480,0,0.28125,0.71875
kernel_log_distance_2d_clustered_n1024,global_relative,1e-06,admissible,26,0,0.0546875,0.109375
kernel_log_distance_2d_clustered_n1024,global_relative,1e-06,diagonal,32,0,,
kernel_log_distance_2d_clustered_n1024,global_relative,1e-06,offdiagonal_inadmissible,480,0,0.34375,0.78125
kernel_log_distance_2d_clustered_n1024,hybrid,0.0001,admissible,26,0,0.046875,0.109375
kernel_log_distance_2d_clustered_n1024,hybrid,0.0001,diagonal,32,0,,
kernel_log_distance_2d_clustered_n1024,hybrid,0.0001,offdiagonal_inadmissible,480,0,0.25,0.625
kernel_log_distance_2d_clustered_n1024,hybrid,0.001,admissible,26,0,0.0390625,0.078125
kernel_log_distance_2d_clustered_n1024,hybrid,0.001,diagonal,32,0,,
kernel_log_distance_2d_clustered_n1024,hybrid,0.001,offdiagonal_inadmissible,480,0,0.21875,0.5625
kernel_log_distance_2d_clustered_n1024,hybrid,0.002,admissible,26,0,0.0390625,0.078125
kernel_log_distance_2d_clustered_n1024,hybrid,0.002,diagonal,32,0,,
kernel_log_distance_2d_clustered_n1024,hybrid,0.002,offdiagonal_inadmissible,480,0,0.1875,0.53125
kernel_log_distance_2d_clustered_n1024,hybrid,0.005,admissible,26,0,0.0390625,0.078125
kernel_log_distance_2d_clustered_n1024,hybrid,0.005,diagonal,32,0,,
kernel_log_distance_2d_clustered_n1024,hybrid,0.005,offdiagonal_inadmissible,480,0,0.15625,0.46875
kernel_log_distance_2d_clustered_n1024,hybrid,0.01,admissible,26,0,0.0390625,0.0625
kernel_log_distance_2d_clustered_n1024,hybrid,0.01,diagonal,32,0,,
kernel_log_distance_2d_clustered_n1024,hybrid,0.01,offdiagonal_inadmissible,480,0,0.15625,0.46875
kernel_log_distance_2d_clustered_n1024,hybrid,0.02,admissible,26,0,0.03125,0.0625
kernel_log_distance_2d_clustered_n1024,hybrid,0.02,diagonal,32,0,,
kernel_log_distance_2d_clustered_n1024,hybrid,0.02,offdiagonal_inadmissible,480,0,0.15625,0.40625
kernel_log_distance_2d_clustered_n1024,hybrid,0.05,admissible,26,0,0.0234375,0.046875
kernel_log_distance_2d_clustered_n1024,hybrid,0.05,diagonal,32,0,,
kernel_log_distance_2d_clustered_n1024,hybrid,0.05,offdiagonal_inadmissible,480,0,0.125,0.375
kernel_log_distance_2d_clustered_n1024,hybrid,0.1,admissible,26,0,0.0234375,0.046875
kernel_log_distance_2d_clustered_n1024,hybrid,0.1,diagonal,32,0,,
kernel_log_distance_2d_clustered_n1024,hybrid,0.1,offdiagonal_inadmissible,480,0,0.09375,0.3125
kernel_log_distance_2d_clustered_n1024,hybrid,1e-05,admissible,26,0,0.0546875,0.109375
kernel_log_distance_2d_clustered_n1024,hybrid,1e-05,diagonal,32,0,,
kernel_log_distance_2d_clustered_n1024,hybrid,1e-05,offdiagonal_inadmissible,480,0,0.3125,0.71875
kernel_log_distance_2d_clustered_n1024,hybrid,1e-06,admissible,26,0,0.0625,0.140625
kernel_log_distance_2d_clustered_n1024,hybrid,1e-06,diagonal,32,0,,
kernel_log_distance_2d_clustered_n1024,hybrid,1e-06,offdiagonal_inadmissible,480,0,0.375,0.78125
kernel_log_distance_2d_clustered_n2048,block_relative,0.0001,admissible,296,0,0.1875,0.21875
kernel_log_distance_2d_clustered_n2048,block_relative,0.0001,diagonal,64,0,,
kernel_log_distance_2d_clustered_n2048,block_relative,0.0001,offdiagonal_inadmissible,1726,0,0.21875,0.65625
kernel_log_distance_2d_clustered_n2048,block_relative,0.001,admissible,296,0,0.15625,0.15625
kernel_log_distance_2d_clustered_n2048,block_relative,0.001,diagonal,64,0,,
kernel_log_distance_2d_clustered_n2048,block_relative,0.001,offdiagonal_inadmissible,1726,0,0.15625,0.5625
kernel_log_distance_2d_clustered_n2048,block_relative,0.002,admissible,296,0,0.125,0.15625
kernel_log_distance_2d_clustered_n2048,block_relative,0.002,diagonal,64,0,,
kernel_log_distance_2d_clustered_n2048,block_relative,0.002,offdiagonal_inadmissible,1726,0,0.15625,0.5
kernel_log_distance_2d_clustered_n2048,block_relative,0.005,admissible,296,0,0.125,0.15625
kernel_log_distance_2d_clustered_n2048,block_relative,0.005,diagonal,64,0,,
kernel_log_distance_2d_clustered_n2048,block_relative,0.005,offdiagonal_inadmissible,1726,0,0.15625,0.46875
kernel_log_distance_2d_clustered_n2048,block_relative,0.01,admissible,296,0,0.09375,0.15625
kernel_log_distance_2d_clustered_n2048,block_relative,0.01,diagonal,64,0,,
kernel_log_distance_2d_clustered_n2048,block_relative,0.01,offdiagonal_inadmissible,1726,0,0.15625,0.4375
kernel_log_distance_2d_clustered_n2048,block_relative,0.02,admissible,296,0,0.09375,0.125
kernel_log_distance_2d_clustered_n2048,block_relative,0.02,diagonal,64,0,,
kernel_log_distance_2d_clustered_n2048,block_relative,0.02,offdiagonal_inadmissible,1726,0,0.125,0.40625
kernel_log_distance_2d_clustered_n2048,block_relative,0.05,admissible,296,0,0.09375,0.09375
kernel_log_distance_2d_clustered_n2048,block_relative,0.05,diagonal,64,0,,
kernel_log_distance_2d_clustered_n2048,block_relative,0.05,offdiagonal_inadmissible,1726,0,0.09375,0.34375
kernel_log_distance_2d_clustered_n2048,block_relative,0.1,admissible,296,0,0.09375,0.09375
kernel_log_distance_2d_clustered_n2048,block_relative,0.1,diagonal,64,0,,
kernel_log_distance_2d_clustered_n2048,block_relative,0.1,offdiagonal_inadmissible,1726,0,0.09375,0.28125
kernel_log_distance_2d_clustered_n2048,block_relative,1e-05,admissible,296,0,0.21875,0.28125
kernel_log_distance_2d_clustered_n2048,block_relative,1e-05,diagonal,64,0,,
kernel_log_distance_2d_clustered_n2048,block_relative,1e-05,offdiagonal_inadmissible,1726,0,0.28125,0.6875
kernel_log_distance_2d_clustered_n2048,block_relative,1e-06,admissible,296,0,0.25,0.28125
kernel_log_distance_2d_clustered_n2048,block_relative,1e-06,diagonal,64,0,,
kernel_log_distance_2d_clustered_n2048,block_relative,1e-06,offdiagonal_inadmissible,1726,0,0.3125,0.78125
kernel_log_distance_2d_clustered_n2048,global_relative,0.0001,admissible,296,0,0.15625,0.1875
kernel_log_distance_2d_clustered_n2048,global_relative,0.0001,diagonal,64,0,,
kernel_log_distance_2d_clustered_n2048,global_relative,0.0001,offdiagonal_inadmissible,1726,0,0.21875,0.625
kernel_log_distance_2d_clustered_n2048,global_relative,0.001,admissible,296,0,0.125,0.15625
kernel_log_distance_2d_clustered_n2048,global_relative,0.001,diagonal,64,0,,
kernel_log_distance_2d_clustered_n2048,global_relative,0.001,offdiagonal_inadmissible,1726,0,0.15625,0.53125
kernel_log_distance_2d_clustered_n2048,global_relative,0.002,admissible,296,0,0.09375,0.15625
kernel_log_distance_2d_clustered_n2048,global_relative,0.002,diagonal,64,0,,
kernel_log_distance_2d_clustered_n2048,global_relative,0.002,offdiagonal_inadmissible,1726,0,0.15625,0.5
kernel_log_distance_2d_clustered_n2048,global_relative,0.005,admissible,296,0,0.09375,0.125
kernel_log_distance_2d_clustered_n2048,global_relative,0.005,diagonal,64,0,,
kernel_log_distance_2d_clustered_n2048,global_relative,0.005,offdiagonal_inadmissible,1726,0,0.125,0.4375
kernel_log_distance_2d_clustered_n2048,global_relative,0.01,admissible,296,0,0.09375,0.09375
kernel_log_distance_2d_clustered_n2048,global_relative,0.01,diagonal,64,0,,
kernel_log_distance_2d_clustered_n2048,global_relative,0.01,offdiagonal_inadmissible,1726,0,0.09375,0.40625
kernel_log_distance_2d_clustered_n2048,global_relative,0.02,admissible,296,0,0.09375,0.09375
kernel_log_distance_2d_clustered_n2048,global_relative,0.02,diagonal,64,0,,
kernel_log_distance_2d_clustered_n2048,global_relative,0.02,offdiagonal_inadmissible,1726,0,0.09375,0.375
kernel_log_distance_2d_clustered_n2048,global_relative,0.05,admissible,296,0,0.0625,0.09375
kernel_log_distance_2d_clustered_n2048,global_relative,0.05,diagonal,64,0,,
kernel_log_distance_2d_clustered_n2048,global_relative,0.05,offdiagonal_inadmissible,1726,0,0.09375,0.3125
kernel_log_distance_2d_clustered_n2048,global_relative,0.1,admissible,296,0,0.0625,0.09375
kernel_log_distance_2d_clustered_n2048,global_relative,0.1,diagonal,64,0,,
kernel_log_distance_2d_clustered_n2048,global_relative,0.1,offdiagonal_inadmissible,1726,0,0.09375,0.28125
kernel_log_distance_2d_clustered_n2048,global_relative,1e-05,admissible,296,0,0.21875,0.21875
kernel_log_distance_2d_clustered_n2048,global_relative,1e-05,diagonal,64,0,,
kernel_log_distance_2d_clustered_n2048,global_relative,1e-05,offdiagonal_inadmissible,1726,0,0.25,0.6875
kernel_log_distance_2d_clustered_n2048,global_relative,1e-06,admissible,296,0,0.21875,0.28125
kernel_log_distance_2d_clustered_n2048,global_relative,1e-06,diagonal,64,0,,
kernel_log_distance_2d_clustered_n2048,global_relative,1e-06,offdiagonal_inadmissible,1726,0,0.28125,0.78125
kernel_log_distance_2d_clustered_n2048,hybrid,0.0001,admissible,296,0,0.1875,0.21875
kernel_log_distance_2d_clustered_n2048,hybrid,0.0001,diagonal,64,0,,
kernel_log_distance_2d_clustered_n2048,hybrid,0.0001,offdiagonal_inadmissible,1726,0,0.21875,0.65625
kernel_log_distance_2d_clustered_n2048,hybrid,0.001,admissible,296,0,0.15625,0.15625
kernel_log_distance_2d_clustered_n2048,hybrid,0.001,diagonal,64,0,,
kernel_log_distance_2d_clustered_n2048,hybrid,0.001,offdiagonal_inadmissible,1726,0,0.15625,0.5625
kernel_log_distance_2d_clustered_n2048,hybrid,0.002,admissible,296,0,0.125,0.15625
kernel_log_distance_2d_clustered_n2048,hybrid,0.002,diagonal,64,0,,
kernel_log_distance_2d_clustered_n2048,hybrid,0.002,offdiagonal_inadmissible,1726,0,0.15625,0.5
kernel_log_distance_2d_clustered_n2048,hybrid,0.005,admissible,296,0,0.125,0.15625
kernel_log_distance_2d_clustered_n2048,hybrid,0.005,diagonal,64,0,,
kernel_log_distance_2d_clustered_n2048,hybrid,0.005,offdiagonal_inadmissible,1726,0,0.15625,0.46875
kernel_log_distance_2d_clustered_n2048,hybrid,0.01,admissible,296,0,0.09375,0.15625
kernel_log_distance_2d_clustered_n2048,hybrid,0.01,diagonal,64,0,,
kernel_log_distance_2d_clustered_n2048,hybrid,0.01,offdiagonal_inadmissible,1726,0,0.15625,0.4375
kernel_log_distance_2d_clustered_n2048,hybrid,0.02,admissible,296,0,0.09375,0.125
kernel_log_distance_2d_clustered_n2048,hybrid,0.02,diagonal,64,0,,
kernel_log_distance_2d_clustered_n2048,hybrid,0.02,offdiagonal_inadmissible,1726,0,0.125,0.40625
kernel_log_distance_2d_clustered_n2048,hybrid,0.05,admissible,296,0,0.09375,0.09375
kernel_log_distance_2d_clustered_n2048,hybrid,0.05,diagonal,64,0,,
kernel_log_distance_2d_clustered_n2048,hybrid,0.05,offdiagonal_inadmissible,1726,0,0.09375,0.34375
kernel_log_distance_2d_clustered_n2048,hybrid,0.1,admissible,296,0,0.09375,0.09375
kernel_log_distance_2d_clustered_n2048,hybrid,0.1,diagonal,64,0,,
kernel_log_distance_2d_clustered_n2048,hybrid,0.1,offdiagonal_inadmissible,1726,0,0.09375,0.28125
kernel_log_distance_2d_clustered_n2048,hybrid,1e-05,admissible,296,0,0.21875,0.28125
kernel_log_distance_2d_clustered_n2048,hybrid,1e-05,diagonal,64,0,,
kernel_log_distance_2d_clustered_n2048,hybrid,1e-05,offdiagonal_inadmissible,1726,0,0.28125,0.6875
kernel_log_distance_2d_clustered_n2048,hybrid,1e-06,admissible,296,0,0.25,0.28125
kernel_log_distance_2d_clustered_n2048,hybrid,1e-06,diagonal,64,0,,
kernel_log_distance_2d_clustered_n2048,hybrid,1e-06,offdiagonal_inadmissible,1726,0,0.3125,0.78125
kernel_log_distance_2d_clustered_n512,block_relative,0.0001,admissible,14,0,0.078125,0.09375
kernel_log_distance_2d_clustered_n512,block_relative,0.0001,diagonal,16,0,,
kernel_log_distance_2d_clustered_n512,block_relative,0.0001,offdiagonal_inadmissible,112,0,0.34375,0.59375
kernel_log_distance_2d_clustered_n512,block_relative,0.001,admissible,14,0,0.078125,0.078125
kernel_log_distance_2d_clustered_n512,block_relative,0.001,diagonal,16,0,,
kernel_log_distance_2d_clustered_n512,block_relative,0.001,offdiagonal_inadmissible,112,0,0.28125,0.53125
kernel_log_distance_2d_clustered_n512,block_relative,0.002,admissible,14,0,0.078125,0.078125
kernel_log_distance_2d_clustered_n512,block_relative,0.002,diagonal,16,0,,
kernel_log_distance_2d_clustered_n512,block_relative,0.002,offdiagonal_inadmissible,112,0,0.265625,0.5
kernel_log_distance_2d_clustered_n512,block_relative,0.005,admissible,14,0,0.0625,0.078125
kernel_log_distance_2d_clustered_n512,block_relative,0.005,diagonal,16,0,,
kernel_log_distance_2d_clustered_n512,block_relative,0.005,offdiagonal_inadmissible,112,0,0.21875,0.4375
kernel_log_distance_2d_clustered_n512,block_relative,0.01,admissible,14,0,0.046875,0.0625
kernel_log_distance_2d_clustered_n512,block_relative,0.01,diagonal,16,0,,
kernel_log_distance_2d_clustered_n512,block_relative,0.01,offdiagonal_inadmissible,112,0,0.21875,0.40625
kernel_log_distance_2d_clustered_n512,block_relative,0.02,admissible,14,0,0.046875,0.0625
kernel_log_distance_2d_clustered_n512,block_relative,0.02,diagonal,16,0,,
kernel_log_distance_2d_clustered_n512,block_relative,0.02,offdiagonal_inadmissible,112,0,0.1875,0.375
kernel_log_distance_2d_clustered_n512,block_relative,0.05,admissible,14,0,0.046875,0.046875
kernel_log_distance_2d_clustered_n512,block_relative,0.05,diagonal,16,0,,
kernel_log_distance_2d_clustered_n512,block_relative,0.05,offdiagonal_inadmissible,112,0,0.15625,0.34375
kernel_log_distance_2d_clustered_n512,block_relative,0.1,admissible,14,0,0.046875,0.046875
kernel_log_distance_2d_clustered_n512,block_relative,0.1,diagonal,16,0,,
kernel_log_distance_2d_clustered_n512,block_relative,0.1,offdiagonal_inadmissible,112,0,0.15625,0.3125
kernel_log_distance_2d_clustered_n512,block_relative,1e-05,admissible,14,0,0.109375,0.109375
kernel_log_distance_2d_clustered_n512,block_relative,1e-05,diagonal,16,0,,
kernel_log_distance_2d_clustered_n512,block_relative,1e-05,offdiagonal_inadmissible,112,0,0.4375,0.65625
kernel_log_distance_2d_clustered_n512,block_relative,1e-06,admissible,14,0,0.109375,0.125
kernel_log_distance_2d_clustered_n512,block_relative,1e-06,diagonal,16,0,,
kernel_log_distance_2d_clustered_n512,block_relative,1e-06,offdiagonal_inadmissible,112,0,0.46875,0.71875
kernel_log_distance_2d_clustered_n512,global_relative,0.0001,admissible,14,0,0.078125,0.078125
kernel_log_distance_2d_clustered_n512,global_relative,0.0001,diagonal,16,0,,
kernel_log_distance_2d_clustered_n512,global_relative,0.0001,offdiagonal_inadmissible,112,0,0.34375,0.59375
kernel_log_distance_2d_clustered_n512,global_relative,0.001,admissible,14,0,0.046875,0.0625
kernel_log_distance_2d_clustered_n512,global_relative,0.001,diagonal,16,0,,
kernel_log_distance_2d_clustered_n512,global_relative,0.001,offdiagonal_inadmissible,112,0,0.265625,0.53125
kernel_log_distance_2d_clustered_n512,global_relative,0.002,admissible,14,0,0.046875,0.0625
kernel_log_distance_2d_clustered_n512,global_relative,0.002,diagonal,16,0,,
kernel_log_distance_2d_clustered_n512,global_relative,0.002,offdiagonal_inadmissible,112,0,0.234375,0.5
kernel_log_distance_2d_clustered_n512,global_relative,0.005,admissible,14,0,0.046875,0.046875
kernel_log_distance_2d_clustered_n512,global_relative,0.005,diagonal,16,0,,
kernel_log_distance_2d_clustered_n512,global_relative,0.005,offdiagonal_inadmissible,112,0,0.21875,0.4375
kernel_log_distance_2d_clustered_n512,global_relative,0.01,admissible,14,0,0.046875,0.046875
kernel_log_distance_2d_clustered_n512,global_relative,0.01,diagonal,16,0,,
kernel_log_distance_2d_clustered_n512,global_relative,0.01,offdiagonal_inadmissible,112,0,0.1875,0.40625
kernel_log_distance_2d_clustered_n512,global_relative,0.02,admissible,14,0,0.046875,0.046875
kernel_log_distance_2d_clustered_n512,global_relative,0.02,diagonal,16,0,,
kernel_log_distance_2d_clustered_n512,global_relative,0.02,offdiagonal_inadmissible,112,0,0.15625,0.34375
kernel_log_distance_2d_clustered_n512,global_relative,0.05,admissible,14,0,0.046875,0.046875
kernel_log_distance_2d_clustered_n512,global_relative,0.05,diagonal,16,0,,
kernel_log_distance_2d_clustered_n512,global_relative,0.05,offdiagonal_inadmissible,112,0,0.15625,0.34375
kernel_log_distance_2d_clustered_n512,global_relative,0.1,admissible,14,0,0.03125,0.046875
kernel_log_distance_2d_clustered_n512,global_relative,0.1,diagonal,16,0,,
kernel_log_distance_2d_clustered_n512,global_relative,0.1,offdiagonal_inadmissible,112,0,0.125,0.28125
kernel_log_distance_2d_clustered_n512,global_relative,1e-05,admissible,14,0,0.078125,0.109375
kernel_log_distance_2d_clustered_n512,global_relative,1e-05,diagonal,16,0,,
kernel_log_distance_2d_clustered_n512,global_relative,1e-05,offdiagonal_inadmissible,112,0,0.40625,0.65625
kernel_log_distance_2d_clustered_n512,global_relative,1e-06,admissible,14,0,0.109375,0.109375
kernel_log_distance_2d_clustered_n512,global_relative,1e-06,diagonal,16,0,,
kernel_log_distance_2d_clustered_n512,global_relative,1e-06,offdiagonal_inadmissible,112,0,0.46875,0.71875
kernel_log_distance_2d_clustered_n512,hybrid,0.0001,admissible,14,0,0.078125,0.09375
kernel_log_distance_2d_clustered_n512,hybrid,0.0001,diagonal,16,0,,
kernel_log_distance_2d_clustered_n512,hybrid,0.0001,offdiagonal_inadmissible,112,0,0.34375,0.59375
kernel_log_distance_2d_clustered_n512,hybrid,0.001,admissible,14,0,0.078125,0.078125
kernel_log_distance_2d_clustered_n512,hybrid,0.001,diagonal,16,0,,
kernel_log_distance_2d_clustered_n512,hybrid,0.001,offdiagonal_inadmissible,112,0,0.28125,0.53125
kernel_log_distance_2d_clustered_n512,hybrid,0.002,admissible,14,0,0.078125,0.078125
kernel_log_distance_2d_clustered_n512,hybrid,0.002,diagonal,16,0,,
kernel_log_distance_2d_clustered_n512,hybrid,0.002,offdiagonal_inadmissible,112,0,0.265625,0.5
kernel_log_distance_2d_clustered_n512,hybrid,0.005,admissible,14,0,0.0625,0.078125
kernel_log_distance_2d_clustered_n512,hybrid,0.005,diagonal,16,0,,
kernel_log_distance_2d_clustered_n512,hybrid,0.005,offdiagonal_inadmissible,112,0,0.21875,0.4375
kernel_log_distance_2d_clustered_n512,hybrid,0.01,admissible,14,0,0.046875,0.0625
kernel_log_distance_2d_clustered_n512,hybrid,0.01,diagonal,16,0,,
kernel_log_distance_2d_clustered_n512,hybrid,0.01,offdiagonal_inadmissible,112,0,0.21875,0.40625
kernel_log_distance_2d_clustered_n512,hybrid,0.02,admissible,14,0,0.046875,0.0625
kernel_log_distance_2d_clustered_n512,hybrid,0.02,diagonal,16,0,,
kernel_log_distance_2d_clustered_n512,hybrid,0.02,offdiagonal_inadmissible,112,0,0.1875,0.375
kernel_log_distance_2d_clustered_n512,hybrid,0.05,admissible,14,0,0.046875,0.046875
kernel_log_distance_2d_clustered_n512,hybrid,0.05,diagonal,16,0,,
kernel_log_distance_2d_clustered_n512,hybrid,0.05,offdiagonal_inadmissible,112,0,0.15625,0.34375
kernel_log_distance_2d_clustered_n512,hybrid,0.1,admissible,14,0,0.046875,0.046875
kernel_log_distance_2d_clustered_n512,hybrid,0.1,diagonal,16,0,,
kernel_log_distance_2d_clustered_n512,hybrid,0.1,offdiagonal_inadmissible,112,0,0.15625,0.3125
kernel_log_distance_2d_clustered_n512,hybrid,1e-05,admissible,14,0,0.109375,0.109375
kernel_log_distance_2d_clustered_n512,hybrid,1e-05,diagonal,16,0,,
kernel_log_distance_2d_clustered_n512,hybrid,1e-05,offdiagonal_inadmissible,112,0,0.4375,0.65625
kernel_log_distance_2d_clustered_n512,hybrid,1e-06,admissible,14,0,0.109375,0.125
kernel_log_distance_2d_clustered_n512,hybrid,1e-06,diagonal,16,0,,
kernel_log_distance_2d_clustered_n512,hybrid,1e-06,offdiagonal_inadmissible,112,0,0.46875,0.71875
kernel_log_distance_2d_uniform_n1024,block_relative,0.0001,admissible,342,0,0.21875,0.25
kernel_log_distance_2d_uniform_n1024,block_relative,0.0001,diagonal,32,0,,
kernel_log_distance_2d_uniform_n1024,block_relative,0.0001,offdiagonal_inadmissible,452,0,0.28125,0.5625
kernel_log_distance_2d_uniform_n1024,block_relative,0.001,admissible,342,0,0.15625,0.21875
kernel_log_distance_2d_uniform_n1024,block_relative,0.001,diagonal,32,0,,
kernel_log_distance_2d_uniform_n1024,block_relative,0.001,offdiagonal_inadmissible,452,0,0.21875,0.46875
kernel_log_distance_2d_uniform_n1024,block_relative,0.002,admissible,342,0,0.15625,0.1875
kernel_log_distance_2d_uniform_n1024,block_relative,0.002,diagonal,32,0,,
kernel_log_distance_2d_uniform_n1024,block_relative,0.002,offdiagonal_inadmissible,452,0,0.21875,0.4375
kernel_log_distance_2d_uniform_n1024,block_relative,0.005,admissible,342,0,0.15625,0.15625
kernel_log_distance_2d_uniform_n1024,block_relative,0.005,diagonal,32,0,,
kernel_log_distance_2d_uniform_n1024,block_relative,0.005,offdiagonal_inadmissible,452,0,0.1875,0.40625
kernel_log_distance_2d_uniform_n1024,block_relative,0.01,admissible,342,0,0.15625,0.15625
kernel_log_distance_2d_uniform_n1024,block_relative,0.01,diagonal,32,0,,
kernel_log_distance_2d_uniform_n1024,block_relative,0.01,offdiagonal_inadmissible,452,0,0.15625,0.375
kernel_log_distance_2d_uniform_n1024,block_relative,0.02,admissible,342,0,0.125,0.15625
kernel_log_distance_2d_uniform_n1024,block_relative,0.02,diagonal,32,0,,
kernel_log_distance_2d_uniform_n1024,block_relative,0.02,offdiagonal_inadmissible,452,0,0.15625,0.34375
kernel_log_distance_2d_uniform_n1024,block_relative,0.05,admissible,342,0,0.09375,0.15625
kernel_log_distance_2d_uniform_n1024,block_relative,0.05,diagonal,32,0,,
kernel_log_distance_2d_uniform_n1024,block_relative,0.05,offdiagonal_inadmissible,452,0,0.15625,0.3125
kernel_log_distance_2d_uniform_n1024,block_relative,0.1,admissible,342,0,0.09375,0.125
kernel_log_distance_2d_uniform_n1024,block_relative,0.1,diagonal,32,0,,
kernel_log_distance_2d_uniform_n1024,block_relative,0.1,offdiagonal_inadmissible,452,0,0.125,0.28125
kernel_log_distance_2d_uniform_n1024,block_relative,1e-05,admissible,342,0,0.21875,0.28125
kernel_log_distance_2d_uniform_n1024,block_relative,1e-05,diagonal,32,0,,
kernel_log_distance_2d_uniform_n1024,block_relative,1e-05,offdiagonal_inadmissible,452,0,0.328125,0.625
kernel_log_distance_2d_uniform_n1024,block_relative,1e-06,admissible,342,0,0.28125,0.34375
kernel_log_distance_2d_uniform_n1024,block_relative,1e-06,diagonal,32,0,,
kernel_log_distance_2d_uniform_n1024,block_relative,1e-06,offdiagonal_inadmissible,452,0,0.375,0.6875
kernel_log_distance_2d_uniform_n1024,global_relative,0.0001,admissible,342,0,0.15625,0.21875
kernel_log_distance_2d_uniform_n1024,global_relative,0.0001,diagonal,32,0,,
kernel_log_distance_2d_uniform_n1024,global_relative,0.0001,offdiagonal_inadmissible,452,0,0.25,0.53125
kernel_log_distance_2d_uniform_n1024,global_relative,0.001,admissible,342,0,0.15625,0.15625
kernel_log_distance_2d_uniform_n1024,global_relative,0.001,diagonal,32,0,,
kernel_log_distance_2d_uniform_n1024,global_relative,0.001,offdiagonal_inadmissible,452,0,0.203125,0.46875
kernel_log_distance_2d_uniform_n1024,global_relative,0.002,admissible,342,0,0.125,0.15625
kernel_log_distance_2d_uniform_n1024,global_relative,0.002,diagonal,32,0,,
kernel_log_distance_2d_uniform_n1024,global_relative,0.002,offdiagonal_inadmissible,452,0,0.1875,0.4375
kernel_log_distance_2d_uniform_n1024,global_relative,0.005,admissible,342,0,0.09375,0.15625
kernel_log_distance_2d_uniform_n1024,global_relative,0.005,diagonal,32,0,,
kernel_log_distance_2d_uniform_n1024,global_relative,0.005,offdiagonal_inadmissible,452,0,0.15625,0.375
kernel_log_distance_2d_uniform_n1024,global_relative,0.01,admissible,342,0,0.09375,0.15625
kernel_log_distance_2d_uniform_n1024,global_relative,0.01,diagonal,32,0,,
kernel_log_distance_2d_uniform_n1024,global_relative,0.01,offdiagonal_inadmissible,452,0,0.15625,0.34375
kernel_log_distance_2d_uniform_n1024,global_relative,0.02,admissible,342,0,0.09375,0.125
kernel_log_distance_2d_uniform_n1024,global_relative,0.02,diagonal,32,0,,
kernel_log_distance_2d_uniform_n1024,global_relative,0.02,offdiagonal_inadmissible,452,0,0.125,0.34375
kernel_log_distance_2d_uniform_n1024,global_relative,0.05,admissible,342,0,0.09375,0.09375
kernel_log_distance_2d_uniform_n1024,global_relative,0.05,diagonal,32,0,,
kernel_log_distance_2d_uniform_n1024,global_relative,0.05,offdiagonal_inadmissible,452,0,0.09375,0.28125
kernel_log_distance_2d_uniform_n1024,global_relative,0.1,admissible,342,0,0.0625,0.09375
kernel_log_distance_2d_uniform_n1024,global_relative,0.1,diagonal,32,0,,
kernel_log_distance_2d_uniform_n1024,global_relative,0.1,offdiagonal_inadmissible,452,0,0.09375,0.25
kernel_log_distance_2d_uniform_n1024,global_relative,1e-05,admissible,342,0,0.21875,0.25
kernel_log_distance_2d_uniform_n1024,global_relative,1e-05,diagonal,32,0,,
kernel_log_distance_2d_uniform_n1024,global_relative,1e-05,offdiagonal_inadmissible,452,0,0.28125,0.625
kernel_log_distance_2d_uniform_n1024,global_relative,1e-06,admissible,342,0,0.21875,0.28125
kernel_log_distance_2d_uniform_n1024,global_relative,1e-06,diagonal,32,0,,
kernel_log_distance_2d_uniform_n1024,global_relative,1e-06,offdiagonal_inadmissible,452,0,0.34375,0.6875
kernel_log_distance_2d_uniform_n1024,hybrid,0.0001,admissible,342,0,0.21875,0.25
kernel_log_distance_2d_uniform_n1024,hybrid,0.0001,diagonal,32,0,,
kernel_log_distance_2d_uniform_n1024,hybrid,0.0001,offdiagonal_inadmissible,452,0,0.28125,0.5625
kernel_log_distance_2d_uniform_n1024,hybrid,0.001,admissible,342,0,0.15625,0.21875
kernel_log_distance_2d_uniform_n1024,hybrid,0.001,diagonal,32,0,,
kernel_log_distance_2d_uniform_n1024,hybrid,0.001,offdiagonal_inadmissible,452,0,0.21875,0.46875
kernel_log_distance_2d_uniform_n1024,hybrid,0.002,admissible,342,0,0.15625,0.1875
kernel_log_distance_2d_uniform_n1024,hybrid,0.002,diagonal,32,0,,
kernel_log_distance_2d_uniform_n1024,hybrid,0.002,offdiagonal_inadmissible,452,0,0.21875,0.4375
kernel_log_distance_2d_uniform_n1024,hybrid,0.005,admissible,342,0,0.15625,0.15625
kernel_log_distance_2d_uniform_n1024,hybrid,0.005,diagonal,32,0,,
kernel_log_distance_2d_uniform_n1024,hybrid,0.005,offdiagonal_inadmissible,452,0,0.1875,0.40625
kernel_log_distance_2d_uniform_n1024,hybrid,0.01,admissible,342,0,0.15625,0.15625
kernel_log_distance_2d_uniform_n1024,hybrid,0.01,diagonal,32,0,,
kernel_log_distance_2d_uniform_n1024,hybrid,0.01,offdiagonal_inadmissible,452,0,0.15625,0.375
kernel_log_distance_2d_uniform_n1024,hybrid,0.02,admissible,342,0,0.125,0.15625
kernel_log_distance_2d_uniform_n1024,hybrid,0.02,diagonal,32,0,,
kernel_log_distance_2d_uniform_n1024,hybrid,0.02,offdiagonal_inadmissible,452,0,0.15625,0.34375
kernel_log_distance_2d_uniform_n1024,hybrid,0.05,admissible,342,0,0.09375,0.15625
kernel_log_distance_2d_uniform_n1024,hybrid,0.05,diagonal,32,0,,
kernel_log_distance_2d_uniform_n1024,hybrid,0.05,offdiagonal_inadmissible,452,0,0.15625,0.3125
kernel_log_distance_2d_uniform_n1024,hybrid,0.1,admissible,342,0,0.09375,0.125
kernel_log_distance_2d_uniform_n1024,hybrid,0.1,diagonal,32,0,,
kernel_log_distance_2d_uniform_n1024,hybrid,0.1,offdiagonal_inadmissible,452,0,0.125,0.28125
kernel_log_distance_2d_uniform_n1024,hybrid,1e-05,admissible,342,0,0.21875,0.28125
kernel_log_distance_2d_uniform_n1024,hybrid,1e-05,diagonal,32,0,,
kernel_log_distance_2d_uniform_n1024,hybrid,1e-05,offdiagonal_inadmissible,452,0,0.328125,0.625
kernel_log_distance_2d_uniform_n1024,hybrid,1e-06,admissible,342,0,0.28125,0.34375
kernel_log_distance_2d_uniform_n1024,hybrid,1e-06,diagonal,32,0,,
kernel_log_distance_2d_uniform_n1024,hybrid,1e-06,offdiagonal_inadmissible,452,0,0.375,0.6875
kernel_log_distance_2d_uniform_n2048,block_relative,0.0001,admissible,1310,0,0.1875,0.21875
kernel_log_distance_2d_uniform_n2048,block_relative,0.0001,diagonal,64,0,,
kernel_log_distance_2d_uniform_n2048,block_relative,0.0001,offdiagonal_inadmissible,994,0,0.25,0.5
kernel_log_distance_2d_uniform_n2048,block_relative,0.001,admissible,1310,0,0.15625,0.1875
kernel_log_distance_2d_uniform_n2048,block_relative,0.001,diagonal,64,0,,
kernel_log_distance_2d_uniform_n2048,block_relative,0.001,offdiagonal_inadmissible,994,0,0.21875,0.40625
kernel_log_distance_2d_uniform_n2048,block_relative,0.002,admissible,1310,0,0.15625,0.1875
kernel_log_distance_2d_uniform_n2048,block_relative,0.002,diagonal,64,0,,
kernel_log_distance_2d_uniform_n2048,block_relative,0.002,offdiagonal_inadmissible,994,0,0.1875,0.375
kernel_log_distance_2d_uniform_n2048,block_relative,0.005,admissible,1310,0,0.125,0.15625
kernel_log_distance_2d_uniform_n2048,block_relative,0.005,diagonal,64,0,,
kernel_log_distance_2d_uniform_n2048,block_relative,0.005,offdiagonal_inadmissible,994,0,0.1875,0.34375
kernel_log_distance_2d_uniform_n2048,block_relative,0.01,admissible,1310,0,0.125,0.15625
kernel_log_distance_2d_uniform_n2048,block_relative,0.01,diagonal,64,0,,
kernel_log_distance_2d_uniform_n2048,block_relative,0.01,offdiagonal_inadmissible,994,0,0.15625,0.34375
kernel_log_distance_2d_uniform_n2048,block_relative,0.02,admissible,1310,0,0.09375,0.15625
kernel_log_distance_2d_uniform_n2048,block_relative,0.02,diagonal,64,0,,
kernel_log_distance_2d_uniform_n2048,block_relative,0.02,offdiagonal_inadmissible,994,0,0.125,0.3125
kernel_log_distance_2d_uniform_n2048,block_relative,0.05,admissible,1310,0,0.09375,0.125
kernel_log_distance_2d_uniform_n2048,block_relative,0.05,diagonal,64,0,,
kernel_log_distance_2d_uniform_n2048,block_relative,0.05,offdiagonal_inadmissible,994,0,0.125,0.28125
kernel_log_distance_2d_uniform_n2048,block_relative,0.1,admissible,1310,0,0.09375,0.09375
kernel_log_distance_2d_uniform_n2048,block_relative,0.1,diagonal,64,0,,
kernel_log_distance_2d_uniform_n2048,block_relative,0.1,offdiagonal_inadmissible,994,0,0.09375,0.25
kernel_log_distance_2d_uniform_n2048,block_relative,1e-05,admissible,1310,0,0.21875,0.28125
kernel_log_distance_2d_uniform_n2048,block_relative,1e-05,diagonal,64,0,,
kernel_log_distance_2d_uniform_n2048,block_relative,1e-05,offdiagonal_inadmissible,994,0,0.28125,0.59375
kernel_log_distance_2d_uniform_n2048,block_relative,1e-06,admissible,1310,0,0.25,0.28125
kernel_log_distance_2d_uniform_n2048,block_relative,1e-06,diagonal,64,0,,
kernel_log_distance_2d_uniform_n2048,block_relative,1e-06,offdiagonal_inadmissible,994,0,0.34375,0.65625
kernel_log_distance_2d_uniform_n2048,global_relative,0.0001,admissible,1310,0,0.15625,0.21875
kernel_log_distance_2d_uniform_n2048,global_relative,0.0001,diagonal,64,0,,
kernel_log_distance_2d_uniform_n2048,global_relative,0.0001,offdiagonal_inadmissible,994,0,0.21875,0.5
kernel_log_distance_2d_uniform_n2048,global_relative,0.001,admissible,1310,0,0.125,0.15625
kernel_log_distance_2d_uniform_n2048,global_relative,0.001,diagonal,64,0,,
kernel_log_distance_2d_uniform_n2048,global_relative,0.001,offdiagonal_inadmissible,994,0,0.1875,0.40625
kernel_log_distance_2d_uniform_n2048,global_relative,0.002,admissible,1310,0,0.125,0.15625
kernel_log_distance_2d_uniform_n2048,global_relative,0.002,diagonal,64,0,,
kernel_log_distance_2d_uniform_n2048,global_relative,0.002,offdiagonal_inadmissible,994,0,0.15625,0.375
kernel_log_distance_2d_uniform_n2048,global_relative,0.005,admissible,1310,0,0.09375,0.15625
kernel_log_distance_2d_uniform_n2048,global_relative,0.005,diagonal,64,0,,
kernel_log_distance_2d_uniform_n2048,global_relative,0.005,offdiagonal_inadmissible,994,0,0.125,0.34375
kernel_log_distance_2d_uniform_n2048,global_relative,0.01,admissible,1310,0,0.09375,0.125
kernel_log_distance_2d_uniform_n2048,global_relative,0.01,diagonal,64,0,,
kernel_log_distance_2d_uniform_n2048,global_relative,0.01,offdiagonal_inadmissible,994,0,0.125,0.3125
kernel_log_distance_2d_uniform_n2048,global_relative,0.02,admissible,1310,0,0.0625,0.09375
kernel_log_distance_2d_uniform_n2048,global_relative,0.02,diagonal,64,0,,
kernel_log_distance_2d_uniform_n2048,global_relative,0.02,offdiagonal_inadmissible,994,0,0.09375,0.28125
kernel_log_distance_2d_uniform_n2048,global_relative,0.05,admissible,1310,0,0.0625,0.09375
kernel_log_distance_2d_uniform_n2048,global_relative,0.05,diagonal,64,0,,
kernel_log_distance_2d_uniform_n2048,global_relative,0.05,offdiagonal_inadmissible,994,0,0.09375,0.25
kernel_log_distance_2d_uniform_n2048,global_relative,0.1,admissible,1310,0,0.0625,0.0625
kernel_log_distance_2d_uniform_n2048,global_relative,0.1,diagonal,64,0,,
kernel_log_distance_2d_uniform_n2048,global_relative,0.1,offdiagonal_inadmissible,994,0,0.09375,0.21875
kernel_log_distance_2d_uniform_n2048,global_relative,1e-05,admissible,1310,0,0.1875,0.21875
kernel_log_distance_2d_uniform_n2048,global_relative,1e-05,diagonal,64,0,,
kernel_log_distance_2d_uniform_n2048,global_relative,1e-05,offdiagonal_inadmissible,994,0,0.28125,0.5625
kernel_log_distance_2d_uniform_n2048,global_relative,1e-06,admissible,1310,0,0.21875,0.28125
kernel_log_distance_2d_uniform_n2048,global_relative,1e-06,diagonal,64,0,,
kernel_log_distance_2d_uniform_n2048,global_relative,1e-06,offdiagonal_inadmissible,994,0,0.3125,0.625
kernel_log_distance_2d_uniform_n2048,hybrid,0.0001,admissible,1310,0,0.1875,0.21875
kernel_log_distance_2d_uniform_n2048,hybrid,0.0001,diagonal,64,0,,
kernel_log_distance_2d_uniform_n2048,hybrid,0.0001,offdiagonal_inadmissible,994,0,0.25,0.5
kernel_log_distance_2d_uniform_n2048,hybrid,0.001,admissible,1310,0,0.15625,0.1875
kernel_log_distance_2d_uniform_n2048,hybrid,0.001,diagonal,64,0,,
kernel_log_distance_2d_uniform_n2048,hybrid,0.001,offdiagonal_inadmissible,994,0,0.21875,0.40625
kernel_log_distance_2d_uniform_n2048,hybrid,0.002,admissible,1310,0,0.15625,0.1875
kernel_log_distance_2d_uniform_n2048,hybrid,0.002,diagonal,64,0,,
kernel_log_distance_2d_uniform_n2048,hybrid,0.002,offdiagonal_inadmissible,994,0,0.1875,0.375
kernel_log_distance_2d_uniform_n2048,hybrid,0.005,admissible,1310,0,0.125,0.15625
kernel_log_distance_2d_uniform_n2048,hybrid,0.005,diagonal,64,0,,
kernel_log_distance_2d_uniform_n2048,hybrid,0.005,offdiagonal_inadmissible,994,0,0.1875,0.34375
kernel_log_distance_2d_uniform_n2048,hybrid,0.01,admissible,1310,0,0.125,0.15625
kernel_log_distance_2d_uniform_n2048,hybrid,0.01,diagonal,64,0,,
kernel_log_distance_2d_uniform_n2048,hybrid,0.01,offdiagonal_inadmissible,994,0,0.15625,0.34375
kernel_log_distance_2d_uniform_n2048,hybrid,0.02,admissible,1310,0,0.09375,0.15625
kernel_log_distance_2d_uniform_n2048,hybrid,0.02,diagonal,64,0,,
kernel_log_distance_2d_uniform_n2048,hybrid,0.02,offdiagonal_inadmissible,994,0,0.125,0.3125
kernel_log_distance_2d_uniform_n2048,hybrid,0.05,admissible,1310,0,0.09375,0.125
kernel_log_distance_2d_uniform_n2048,hybrid,0.05,diagonal,64,0,,
kernel_log_distance_2d_uniform_n2048,hybrid,0.05,offdiagonal_inadmissible,994,0,0.125,0.28125
kernel_log_distance_2d_uniform_n2048,hybrid,0.1,admissible,1310,0,0.09375,0.09375
kernel_log_distance_2d_uniform_n2048,hybrid,0.1,diagonal,64,0,,
kernel_log_distance_2d_uniform_n2048,hybrid,0.1,offdiagonal_inadmissible,994,0,0.09375,0.25
kernel_log_distance_2d_uniform_n2048,hybrid,1e-05,admissible,1310,0,0.21875,0.28125
kernel_log_distance_2d_uniform_n2048,hybrid,1e-05,diagonal,64,0,,
kernel_log_distance_2d_uniform_n2048,hybrid,1e-05,offdiagonal_inadmissible,994,0,0.28125,0.59375
kernel_log_distance_2d_uniform_n2048,hybrid,1e-06,admissible,1310,0,0.25,0.28125
kernel_log_distance_2d_uniform_n2048,hybrid,1e-06,diagonal,64,0,,
kernel_log_distance_2d_uniform_n2048,hybrid,1e-06,offdiagonal_inadmissible,994,0,0.34375,0.65625
kernel_log_distance_2d_uniform_n512,block_relative,0.0001,admissible,72,0,0.21875,0.21875
kernel_log_distance_2d_uniform_n512,block_relative,0.0001,diagonal,16,0,,
kernel_log_distance_2d_uniform_n512,block_relative,0.0001,offdiagonal_inadmissible,168,0,0.28125,0.5
kernel_log_distance_2d_uniform_n512,block_relative,0.001,admissible,72,0,0.15625,0.15625
kernel_log_distance_2d_uniform_n512,block_relative,0.001,diagonal,16,0,,
kernel_log_distance_2d_uniform_n512,block_relative,0.001,offdiagonal_inadmissible,168,0,0.21875,0.46875
kernel_log_distance_2d_uniform_n512,block_relative,0.002,admissible,72,0,0.15625,0.15625
kernel_log_distance_2d_uniform_n512,block_relative,0.002,diagonal,16,0,,
kernel_log_distance_2d_uniform_n512,block_relative,0.002,offdiagonal_inadmissible,168,0,0.21875,0.4375
kernel_log_distance_2d_uniform_n512,block_relative,0.005,admissible,72,0,0.15625,0.15625
kernel_log_distance_2d_uniform_n512,block_relative,0.005,diagonal,16,0,,
kernel_log_distance_2d_uniform_n512,block_relative,0.005,offdiagonal_inadmissible,168,0,0.1875,0.375
kernel_log_distance_2d_uniform_n512,block_relative,0.01,admissible,72,0,0.15625,0.15625
kernel_log_distance_2d_uniform_n512,block_relative,0.01,diagonal,16,0,,
kernel_log_distance_2d_uniform_n512,block_relative,0.01,offdiagonal_inadmissible,168,0,0.171875,0.34375
kernel_log_distance_2d_uniform_n512,block_relative,0.02,admissible,72,0,0.125,0.15625
kernel_log_distance_2d_uniform_n512,block_relative,0.02,diagonal,16,0,,
kernel_log_distance_2d_uniform_n512,block_relative,0.02,offdiagonal_inadmissible,168,0,0.15625,0.34375
kernel_log_distance_2d_uniform_n512,block_relative,0.05,admissible,72,0,0.09375,0.125
kernel_log_distance_2d_uniform_n512,block_relative,0.05,diagonal,16,0,,
kernel_log_distance_2d_uniform_n512,block_relative,0.05,offdiagonal_inadmissible,168,0,0.15625,0.28125
kernel_log_distance_2d_uniform_n512,block_relative,0.1,admissible,72,0,0.09375,0.09375
kernel_log_distance_2d_uniform_n512,block_relative,0.1,diagonal,16,0,,
kernel_log_distance_2d_uniform_n512,block_relative,0.1,offdiagonal_inadmissible,168,0,0.125,0.25
kernel_log_distance_2d_uniform_n512,block_relative,1e-05,admissible,72,0,0.21875,0.28125
kernel_log_distance_2d_uniform_n512,block_relative,1e-05,diagonal,16,0,,
kernel_log_distance_2d_uniform_n512,block_relative,1e-05,offdiagonal_inadmissible,168,0,0.328125,0.59375
kernel_log_distance_2d_uniform_n512,block_relative,1e-06,admissible,72,0,0.28125,0.28125
kernel_log_distance_2d_uniform_n512,block_relative,1e-06,diagonal,16,0,,
kernel_log_distance_2d_uniform_n512,block_relative,1e-06,offdiagonal_inadmissible,168,0,0.359375,0.65625
kernel_log_distance_2d_uniform_n512,global_relative,0.0001,admissible,72,0,0.15625,0.1875
kernel_log_distance_2d_uniform_n512,global_relative,0.0001,diagonal,16,0,,
kernel_log_distance_2d_uniform_n512,global_relative,0.0001,offdiagonal_inadmissible,168,0,0.234375,0.5
kernel_log_distance_2d_uniform_n512,global_relative,0.001,admissible,72,0,0.15625,0.15625
kernel_log_distance_2d_uniform_n512,global_relative,0.001,diagonal,16,0,,
kernel_log_distance_2d_uniform_n512,global_relative,0.001,offdiagonal_inadmissible,168,0,0.203125,0.4375
kernel_log_distance_2d_uniform_n512,global_relative,0.002,admissible,72,0,0.125,0.15625
kernel_log_distance_2d_uniform_n512,global_relative,0.002,diagonal,16,0,,
kernel_log_distance_2d_uniform_n512,global_relative,0.002,offdiagonal_inadmissible,168,0,0.171875,0.40625
kernel_log_distance_2d_uniform_n512,global_relative,0.005,admissible,72,0,0.09375,0.125
kernel_log_distance_2d_uniform_n512,global_relative,0.005,diagonal,16,0,,
kernel_log_distance_2d_uniform_n512,global_relative,0.005,offdiagonal_inadmissible,168,0,0.15625,0.375
kernel_log_distance_2d_uniform_n512,global_relative,0.01,admissible,72,0,0.09375,0.09375
kernel_log_distance_2d_uniform_n512,global_relative,0.01,diagonal,16,0,,
kernel_log_distance_2d_uniform_n512,global_relative,0.01,offdiagonal_inadmissible,168,0,0.15625,0.34375
kernel_log_distance_2d_uniform_n512,global_relative,0.02,admissible,72,0,0.09375,0.09375
kernel_log_distance_2d_uniform_n512,global_relative,0.02,diagonal,16,0,,
kernel_log_distance_2d_uniform_n512,global_relative,0.02,offdiagonal_inadmissible,168,0,0.15625,0.3125
kernel_log_distance_2d_uniform_n512,global_relative,0.05,admissible,72,0,0.09375,0.09375
kernel_log_distance_2d_uniform_n512,global_relative,0.05,diagonal,16,0,,
kernel_log_distance_2d_uniform_n512,global_relative,0.05,offdiagonal_inadmissible,168,0,0.109375,0.25
kernel_log_distance_2d_uniform_n512,global_relative,0.1,admissible,72,0,0.09375,0.09375
kernel_log_distance_2d_uniform_n512,global_relative,0.1,diagonal,16,0,,
kernel_log_distance_2d_uniform_n512,global_relative,0.1,offdiagonal_inadmissible,168,0,0.09375,0.21875
kernel_log_distance_2d_uniform_n512,global_relative,1e-05,admissible,72,0,0.21875,0.21875
kernel_log_distance_2d_uniform_n512,global_relative,1e-05,diagonal,16,0,,
kernel_log_distance_2d_uniform_n512,global_relative,1e-05,offdiagonal_inadmissible,168,0,0.296875,0.5625
kernel_log_distance_2d_uniform_n512,global_relative,1e-06,admissible,72,0,0.21875,0.28125
kernel_log_distance_2d_uniform_n512,global_relative,1e-06,diagonal,16,0,,
kernel_log_distance_2d_uniform_n512,global_relative,1e-06,offdiagonal_inadmissible,168,0,0.34375,0.625
kernel_log_distance_2d_uniform_n512,hybrid,0.0001,admissible,72,0,0.21875,0.21875
kernel_log_distance_2d_uniform_n512,hybrid,0.0001,diagonal,16,0,,
kernel_log_distance_2d_uniform_n512,hybrid,0.0001,offdiagonal_inadmissible,168,0,0.28125,0.5
kernel_log_distance_2d_uniform_n512,hybrid,0.001,admissible,72,0,0.15625,0.15625
kernel_log_distance_2d_uniform_n512,hybrid,0.001,diagonal,16,0,,
kernel_log_distance_2d_uniform_n512,hybrid,0.001,offdiagonal_inadmissible,168,0,0.21875,0.46875
kernel_log_distance_2d_uniform_n512,hybrid,0.002,admissible,72,0,0.15625,0.15625
kernel_log_distance_2d_uniform_n512,hybrid,0.002,diagonal,16,0,,
kernel_log_distance_2d_uniform_n512,hybrid,0.002,offdiagonal_inadmissible,168,0,0.21875,0.4375
kernel_log_distance_2d_uniform_n512,hybrid,0.005,admissible,72,0,0.15625,0.15625
kernel_log_distance_2d_uniform_n512,hybrid,0.005,diagonal,16,0,,
kernel_log_distance_2d_uniform_n512,hybrid,0.005,offdiagonal_inadmissible,168,0,0.1875,0.375
kernel_log_distance_2d_uniform_n512,hybrid,0.01,admissible,72,0,0.15625,0.15625
kernel_log_distance_2d_uniform_n512,hybrid,0.01,diagonal,16,0,,
kernel_log_distance_2d_uniform_n512,hybrid,0.01,offdiagonal_inadmissible,168,0,0.171875,0.34375
kernel_log_distance_2d_uniform_n512,hybrid,0.02,admissible,72,0,0.125,0.15625
kernel_log_distance_2d_uniform_n512,hybrid,0.02,diagonal,16,0,,
kernel_log_distance_2d_uniform_n512,hybrid,0.02,offdiagonal_inadmissible,168,0,0.15625,0.34375
kernel_log_distance_2d_uniform_n512,hybrid,0.05,admissible,72,0,0.09375,0.125
kernel_log_distance_2d_uniform_n512,hybrid,0.05,diagonal,16,0,,
kernel_log_distance_2d_uniform_n512,hybrid,0.05,offdiagonal_inadmissible,168,0,0.15625,0.28125
kernel_log_distance_2d_uniform_n512,hybrid,0.1,admissible,72,0,0.09375,0.09375
kernel_log_distance_2d_uniform_n512,hybrid,0.1,diagonal,16,0,,
kernel_log_distance_2d_uniform_n512,hybrid,0.1,offdiagonal_inadmissible,168,0,0.125,0.25
kernel_log_distance_2d_uniform_n512,hybrid,1e-05,admissible,72,0,0.21875,0.28125
kernel_log_distance_2d_uniform_n512,hybrid,1e-05,diagonal,16,0,,
kernel_log_distance_2d_uniform_n512,hybrid,1e-05,offdiagonal_inadmissible,168,0,0.328125,0.59375
kernel_log_distance_2d_uniform_n512,hybrid,1e-06,admissible,72,0,0.28125,0.28125
kernel_log_distance_2d_uniform_n512,hybrid,1e-06,diagonal,16,0,,
kernel_log_distance_2d_uniform_n512,hybrid,1e-06,offdiagonal_inadmissible,168,0,0.359375,0.65625
kernel_log_distance_3d_clustered_n1024,block_relative,0.0001,admissible,32,0,0.1171875,0.15625
kernel_log_distance_3d_clustered_n1024,block_relative,0.0001,diagonal,32,0,,
kernel_log_distance_3d_clustered_n1024,block_relative,0.0001,offdiagonal_inadmissible,480,0,0.71875,0.96875
kernel_log_distance_3d_clustered_n1024,block_relative,0.001,admissible,32,0,0.078125,0.15625
kernel_log_distance_3d_clustered_n1024,block_relative,0.001,diagonal,32,0,,
kernel_log_distance_3d_clustered_n1024,block_relative,0.001,offdiagonal_inadmissible,480,0,0.578125,0.90625
kernel_log_distance_3d_clustered_n1024,block_relative,0.002,admissible,32,0,0.078125,0.140625
kernel_log_distance_3d_clustered_n1024,block_relative,0.002,diagonal,32,0,,
kernel_log_distance_3d_clustered_n1024,block_relative,0.002,offdiagonal_inadmissible,480,0,0.53125,0.875
kernel_log_distance_3d_clustered_n1024,block_relative,0.005,admissible,32,0,0.0703125,0.125
kernel_log_distance_3d_clustered_n1024,block_relative,0.005,diagonal,32,0,,
kernel_log_distance_3d_clustered_n1024,block_relative,0.005,offdiagonal_inadmissible,480,0,0.46875,0.8125
kernel_log_distance_3d_clustered_n1024,block_relative,0.01,admissible,32,0,0.0625,0.09375
kernel_log_distance_3d_clustered_n1024,block_relative,0.01,diagonal,32,0,,
kernel_log_distance_3d_clustered_n1024,block_relative,0.01,offdiagonal_inadmissible,480,0,0.40625,0.75
kernel_log_distance_3d_clustered_n1024,block_relative,0.02,admissible,32,0,0.0546875,0.0625
kernel_log_distance_3d_clustered_n1024,block_relative,0.02,diagonal,32,0,,
kernel_log_distance_3d_clustered_n1024,block_relative,0.02,offdiagonal_inadmissible,480,0,0.34375,0.6875
kernel_log_distance_3d_clustered_n1024,block_relative,0.05,admissible,32,0,0.0390625,0.0625
kernel_log_distance_3d_clustered_n1024,block_relative,0.05,diagonal,32,0,,
kernel_log_distance_3d_clustered_n1024,block_relative,0.05,offdiagonal_inadmissible,480,0,0.28125,0.59375
kernel_log_distance_3d_clustered_n1024,block_relative,0.1,admissible,32,0,0.03125,0.0625
kernel_log_distance_3d_clustered_n1024,block_relative,0.1,diagonal,32,0,,
kernel_log_distance_3d_clustered_n1024,block_relative,0.1,offdiagonal_inadmissible,480,0,0.25,0.5
kernel_log_distance_3d_clustered_n1024,block_relative,1e-05,admissible,32,0,0.1484375,0.265625
kernel_log_distance_3d_clustered_n1024,block_relative,1e-05,diagonal,32,0,,
kernel_log_distance_3d_clustered_n1024,block_relative,1e-05,offdiagonal_inadmissible,480,0,0.875,1.0
kernel_log_distance_3d_clustered_n1024,block_relative,1e-06,admissible,32,0,0.1875,0.3125
kernel_log_distance_3d_clustered_n1024,block_relative,1e-06,diagonal,32,0,,
kernel_log_distance_3d_clustered_n1024,block_relative,1e-06,offdiagonal_inadmissible,480,0,0.9375,1.0
kernel_log_distance_3d_clustered_n1024,global_relative,0.0001,admissible,32,0,0.078125,0.15625
kernel_log_distance_3d_clustered_n1024,global_relative,0.0001,diagonal,32,0,,
kernel_log_distance_3d_clustered_n1024,global_relative,0.0001,offdiagonal_inadmissible,480,0,0.6875,0.96875
kernel_log_distance_3d_clustered_n1024,global_relative,0.001,admissible,32,0,0.0546875,0.09375
kernel_log_distance_3d_clustered_n1024,global_relative,0.001,diagonal,32,0,,
kernel_log_distance_3d_clustered_n1024,global_relative,0.001,offdiagonal_inadmissible,480,0,0.53125,0.90625
kernel_log_distance_3d_clustered_n1024,global_relative,0.002,admissible,32,0,0.046875,0.0625
kernel_log_distance_3d_clustered_n1024,global_relative,0.002,diagonal,32,0,,
kernel_log_distance_3d_clustered_n1024,global_relative,0.002,offdiagonal_inadmissible,480,0,0.484375,0.875
kernel_log_distance_3d_clustered_n1024,global_relative,0.005,admissible,32,0,0.03125,0.0625
kernel_log_distance_3d_clustered_n1024,global_relative,0.005,diagonal,32,0,,
kernel_log_distance_3d_clustered_n1024,global_relative,0.005,offdiagonal_inadmissible,480,0,0.40625,0.78125
kernel_log_distance_3d_clustered_n1024,global_relative,0.01,admissible,32,0,0.03125,0.0625
kernel_log_distance_3d_clustered_n1024,global_relative,0.01,diagonal,32,0,,
kernel_log_distance_3d_clustered_n1024,global_relative,0.01,offdiagonal_inadmissible,480,0,0.34375,0.71875
kernel_log_distance_3d_clustered_n1024,global_relative,0.02,admissible,32,0,0.03125,0.0625
kernel_log_distance_3d_clustered_n1024,global_relative,0.02,diagonal,32,0,,
kernel_log_distance_3d_clustered_n1024,global_relative,0.02,offdiagonal_inadmissible,480,0,0.3125,0.65625
kernel_log_distance_3d_clustered_n1024,global_relative,0.05,admissible,32,0,0.03125,0.0625
kernel_log_distance_3d_clustered_n1024,global_relative,0.05,diagonal,32,0,,
kernel_log_distance_3d_clustered_n1024,global_relative,0.05,offdiagonal_inadmissible,480,0,0.25,0.5625
kernel_log_distance_3d_clustered_n1024,global_relative,0.1,admissible,32,0,0.03125,0.0625
kernel_log_distance_3d_clustered_n1024,global_relative,0.1,diagonal,32,0,,
kernel_log_distance_3d_clustered_n1024,global_relative,0.1,offdiagonal_inadmissible,480,0,0.1875,0.46875
kernel_log_distance_3d_clustered_n1024,global_relative,1e-05,admissible,32,0,0.10546875,0.15625
kernel_log_distance_3d_clustered_n1024,global_relative,1e-05,diagonal,32,0,,
kernel_log_distance_3d_clustered_n1024,global_relative,1e-05,offdiagonal_inadmissible,480,0,0.84375,1.0
kernel_log_distance_3d_clustered_n1024,global_relative,1e-06,admissible,32,0,0.140625,0.25
kernel_log_distance_3d_clustered_n1024,global_relative,1e-06,diagonal,32,0,,
kernel_log_distance_3d_clustered_n1024,global_relative,1e-06,offdiagonal_inadmissible,480,0,0.9375,1.0
kernel_log_distance_3d_clustered_n1024,hybrid,0.0001,admissible,32,0,0.1171875,0.15625
kernel_log_distance_3d_clustered_n1024,hybrid,0.0001,diagonal,32,0,,
kernel_log_distance_3d_clustered_n1024,hybrid,0.0001,offdiagonal_inadmissible,480,0,0.71875,0.96875
kernel_log_distance_3d_clustered_n1024,hybrid,0.001,admissible,32,0,0.078125,0.15625
kernel_log_distance_3d_clustered_n1024,hybrid,0.001,diagonal,32,0,,
kernel_log_distance_3d_clustered_n1024,hybrid,0.001,offdiagonal_inadmissible,480,0,0.578125,0.90625
kernel_log_distance_3d_clustered_n1024,hybrid,0.002,admissible,32,0,0.078125,0.140625
kernel_log_distance_3d_clustered_n1024,hybrid,0.002,diagonal,32,0,,
kernel_log_distance_3d_clustered_n1024,hybrid,0.002,offdiagonal_inadmissible,480,0,0.53125,0.875
kernel_log_distance_3d_clustered_n1024,hybrid,0.005,admissible,32,0,0.0703125,0.125
kernel_log_distance_3d_clustered_n1024,hybrid,0.005,diagonal,32,0,,
kernel_log_distance_3d_clustered_n1024,hybrid,0.005,offdiagonal_inadmissible,480,0,0.46875,0.8125
kernel_log_distance_3d_clustered_n1024,hybrid,0.01,admissible,32,0,0.0625,0.09375
kernel_log_distance_3d_clustered_n1024,hybrid,0.01,diagonal,32,0,,
kernel_log_distance_3d_clustered_n1024,hybrid,0.01,offdiagonal_inadmissible,480,0,0.40625,0.75
kernel_log_distance_3d_clustered_n1024,hybrid,0.02,admissible,32,0,0.0546875,0.0625
kernel_log_distance_3d_clustered_n1024,hybrid,0.02,diagonal,32,0,,
kernel_log_distance_3d_clustered_n1024,hybrid,0.02,offdiagonal_inadmissible,480,0,0.34375,0.6875
kernel_log_distance_3d_clustered_n1024,hybrid,0.05,admissible,32,0,0.0390625,0.0625
kernel_log_distance_3d_clustered_n1024,hybrid,0.05,diagonal,32,0,,
kernel_log_distance_3d_clustered_n1024,hybrid,0.05,offdiagonal_inadmissible,480,0,0.28125,0.59375
kernel_log_distance_3d_clustered_n1024,hybrid,0.1,admissible,32,0,0.03125,0.0625
kernel_log_distance_3d_clustered_n1024,hybrid,0.1,diagonal,32,0,,
kernel_log_distance_3d_clustered_n1024,hybrid,0.1,offdiagonal_inadmissible,480,0,0.25,0.5
kernel_log_distance_3d_clustered_n1024,hybrid,1e-05,admissible,32,0,0.1484375,0.265625
kernel_log_distance_3d_clustered_n1024,hybrid,1e-05,diagonal,32,0,,
kernel_log_distance_3d_clustered_n1024,hybrid,1e-05,offdiagonal_inadmissible,480,0,0.875,1.0
kernel_log_distance_3d_clustered_n1024,hybrid,1e-06,admissible,32,0,0.1875,0.3125
kernel_log_distance_3d_clustered_n1024,hybrid,1e-06,diagonal,32,0,,
kernel_log_distance_3d_clustered_n1024,hybrid,1e-06,offdiagonal_inadmissible,480,0,0.9375,1.0
kernel_log_distance_3d_clustered_n2048,block_relative,0.0001,admissible,74,0,0.09375,0.3125
kernel_log_distance_3d_clustered_n2048,block_relative,0.0001,diagonal,64,0,,
kernel_log_distance_3d_clustered_n2048,block_relative,0.0001,offdiagonal_inadmissible,1984,0,0.625,0.96875
kernel_log_distance_3d_clustered_n2048,block_relative,0.001,admissible,74,0,0.078125,0.28125
kernel_log_distance_3d_clustered_n2048,block_relative,0.001,diagonal,64,0,,
kernel_log_distance_3d_clustered_n2048,block_relative,0.001,offdiagonal_inadmissible,1984,0,0.46875,0.9375
kernel_log_distance_3d_clustered_n2048,block_relative,0.002,admissible,74,0,0.078125,0.21875
kernel_log_distance_3d_clustered_n2048,block_relative,0.002,diagonal,64,0,,
kernel_log_distance_3d_clustered_n2048,block_relative,0.002,offdiagonal_inadmissible,1984,0,0.4375,0.875
kernel_log_distance_3d_clustered_n2048,block_relative,0.005,admissible,74,0,0.0703125,0.1875
kernel_log_distance_3d_clustered_n2048,block_relative,0.005,diagonal,64,0,,
kernel_log_distance_3d_clustered_n2048,block_relative,0.005,offdiagonal_inadmissible,1984,0,0.375,0.78125
kernel_log_distance_3d_clustered_n2048,block_relative,0.01,admissible,74,0,0.0625,0.125
kernel_log_distance_3d_clustered_n2048,block_relative,0.01,diagonal,64,0,,
kernel_log_distance_3d_clustered_n2048,block_relative,0.01,offdiagonal_inadmissible,1984,0,0.3125,0.75
kernel_log_distance_3d_clustered_n2048,block_relative,0.02,admissible,74,0,0.046875,0.125
kernel_log_distance_3d_clustered_n2048,block_relative,0.02,diagonal,64,0,,
kernel_log_distance_3d_clustered_n2048,block_relative,0.02,offdiagonal_inadmissible,1984,0,0.28125,0.65625
kernel_log_distance_3d_clustered_n2048,block_relative,0.05,admissible,74,0,0.03125,0.125
kernel_log_distance_3d_clustered_n2048,block_relative,0.05,diagonal,64,0,,
kernel_log_distance_3d_clustered_n2048,block_relative,0.05,offdiagonal_inadmissible,1984,0,0.21875,0.59375
kernel_log_distance_3d_clustered_n2048,block_relative,0.1,admissible,74,0,0.03125,0.125
kernel_log_distance_3d_clustered_n2048,block_relative,0.1,diagonal,64,0,,
kernel_log_distance_3d_clustered_n2048,block_relative,0.1,offdiagonal_inadmissible,1984,0,0.1875,0.53125
kernel_log_distance_3d_clustered_n2048,block_relative,1e-05,admissible,74,0,0.140625,0.34375
kernel_log_distance_3d_clustered_n2048,block_relative,1e-05,diagonal,64,0,,
kernel_log_distance_3d_clustered_n2048,block_relative,1e-05,offdiagonal_inadmissible,1984,0,0.78125,1.0
kernel_log_distance_3d_clustered_n2048,block_relative,1e-06,admissible,74,0,0.15625,0.5
kernel_log_distance_3d_clustered_n2048,block_relative,1e-06,diagonal,64,0,,
kernel_log_distance_3d_clustered_n2048,block_relative,1e-06,offdiagonal_inadmissible,1984,0,0.90625,1.0
kernel_log_distance_3d_clustered_n2048,global_relative,0.0001,admissible,74,0,0.078125,0.25
kernel_log_distance_3d_clustered_n2048,global_relative,0.0001,diagonal,64,0,,
kernel_log_distance_3d_clustered_n2048,global_relative,0.0001,offdiagonal_inadmissible,1984,0,0.5625,0.96875
kernel_log_distance_3d_clustered_n2048,global_relative,0.001,admissible,74,0,0.046875,0.125
kernel_log_distance_3d_clustered_n2048,global_relative,0.001,diagonal,64,0,,
kernel_log_distance_3d_clustered_n2048,global_relative,0.001,offdiagonal_inadmissible,1984,0,0.40625,0.875
kernel_log_distance_3d_clustered_n2048,global_relative,0.002,admissible,74,0,0.03125,0.125
kernel_log_distance_3d_clustered_n2048,global_relative,0.002,diagonal,64,0,,
kernel_log_distance_3d_clustered_n2048,global_relative,0.002,offdiagonal_inadmissible,1984,0,0.375,0.84375
kernel_log_distance_3d_clustered_n2048,global_relative,0.005,admissible,74,0,0.03125,0.125
kernel_log_distance_3d_clustered_n2048,global_relative,0.005,diagonal,64,0,,
kernel_log_distance_3d_clustered_n2048,global_relative,0.005,offdiagonal_inadmissible,1984,0,0.3125,0.75
kernel_log_distance_3d_clustered_n2048,global_relative,0.01,admissible,74,0,0.03125,0.125
kernel_log_distance_3d_clustered_n2048,global_relative,0.01,diagonal,64,0,,
kernel_log_distance_3d_clustered_n2048,global_relative,0.01,offdiagonal_inadmissible,1984,0,0.25,0.6875
kernel_log_distance_3d_clustered_n2048,global_relative,0.02,admissible,74,0,0.03125,0.125
kernel_log_distance_3d_clustered_n2048,global_relative,0.02,diagonal,64,0,,
kernel_log_distance_3d_clustered_n2048,global_relative,0.02,offdiagonal_inadmissible,1984,0,0.21875,0.625
kernel_log_distance_3d_clustered_n2048,global_relative,0.05,admissible,74,0,0.03125,0.09375
kernel_log_distance_3d_clustered_n2048,global_relative,0.05,diagonal,64,0,,
kernel_log_distance_3d_clustered_n2048,global_relative,0.05,offdiagonal_inadmissible,1984,0,0.15625,0.5625
kernel_log_distance_3d_clustered_n2048,global_relative,0.1,admissible,74,0,0.03125,0.0625
kernel_log_distance_3d_clustered_n2048,global_relative,0.1,diagonal,64,0,,
kernel_log_distance_3d_clustered_n2048,global_relative,0.1,offdiagonal_inadmissible,1984,0,0.125,0.46875
kernel_log_distance_3d_clustered_n2048,global_relative,1e-05,admissible,74,0,0.078125,0.3125
kernel_log_distance_3d_clustered_n2048,global_relative,1e-05,diagonal,64,0,,
kernel_log_distance_3d_clustered_n2048,global_relative,1e-05,offdiagonal_inadmissible,1984,0,0.71875,1.0
kernel_log_distance_3d_clustered_n2048,global_relative,1e-06,admissible,74,0,0.125,0.34375
kernel_log_distance_3d_clustered_n2048,global_relative,1e-06,diagonal,64,0,,
kernel_log_distance_3d_clustered_n2048,global_relative,1e-06,offdiagonal_inadmissible,1984,0,0.84375,1.0
kernel_log_distance_3d_clustered_n2048,hybrid,0.0001,admissible,74,0,0.09375,0.3125
kernel_log_distance_3d_clustered_n2048,hybrid,0.0001,diagonal,64,0,,
kernel_log_distance_3d_clustered_n2048,hybrid,0.0001,offdiagonal_inadmissible,1984,0,0.625,0.96875
kernel_log_distance_3d_clustered_n2048,hybrid,0.001,admissible,74,0,0.078125,0.28125
kernel_log_distance_3d_clustered_n2048,hybrid,0.001,diagonal,64,0,,
kernel_log_distance_3d_clustered_n2048,hybrid,0.001,offdiagonal_inadmissible,1984,0,0.46875,0.9375
kernel_log_distance_3d_clustered_n2048,hybrid,0.002,admissible,74,0,0.078125,0.21875
kernel_log_distance_3d_clustered_n2048,hybrid,0.002,diagonal,64,0,,
kernel_log_distance_3d_clustered_n2048,hybrid,0.002,offdiagonal_inadmissible,1984,0,0.4375,0.875
kernel_log_distance_3d_clustered_n2048,hybrid,0.005,admissible,74,0,0.0703125,0.1875
kernel_log_distance_3d_clustered_n2048,hybrid,0.005,diagonal,64,0,,
kernel_log_distance_3d_clustered_n2048,hybrid,0.005,offdiagonal_inadmissible,1984,0,0.375,0.78125
kernel_log_distance_3d_clustered_n2048,hybrid,0.01,admissible,74,0,0.0625,0.125
kernel_log_distance_3d_clustered_n2048,hybrid,0.01,diagonal,64,0,,
kernel_log_distance_3d_clustered_n2048,hybrid,0.01,offdiagonal_inadmissible,1984,0,0.3125,0.75
kernel_log_distance_3d_clustered_n2048,hybrid,0.02,admissible,74,0,0.046875,0.125
kernel_log_distance_3d_clustered_n2048,hybrid,0.02,diagonal,64,0,,
kernel_log_distance_3d_clustered_n2048,hybrid,0.02,offdiagonal_inadmissible,1984,0,0.28125,0.65625
kernel_log_distance_3d_clustered_n2048,hybrid,0.05,admissible,74,0,0.03125,0.125
kernel_log_distance_3d_clustered_n2048,hybrid,0.05,diagonal,64,0,,
kernel_log_distance_3d_clustered_n2048,hybrid,0.05,offdiagonal_inadmissible,1984,0,0.21875,0.59375
kernel_log_distance_3d_clustered_n2048,hybrid,0.1,admissible,74,0,0.03125,0.125
kernel_log_distance_3d_clustered_n2048,hybrid,0.1,diagonal,64,0,,
kernel_log_distance_3d_clustered_n2048,hybrid,0.1,offdiagonal_inadmissible,1984,0,0.1875,0.53125
kernel_log_distance_3d_clustered_n2048,hybrid,1e-05,admissible,74,0,0.140625,0.34375
kernel_log_distance_3d_clustered_n2048,hybrid,1e-05,diagonal,64,0,,
kernel_log_distance_3d_clustered_n2048,hybrid,1e-05,offdiagonal_inadmissible,1984,0,0.78125,1.0
kernel_log_distance_3d_clustered_n2048,hybrid,1e-06,admissible,74,0,0.15625,0.5
kernel_log_distance_3d_clustered_n2048,hybrid,1e-06,diagonal,64,0,,
kernel_log_distance_3d_clustered_n2048,hybrid,1e-06,offdiagonal_inadmissible,1984,0,0.90625,1.0
kernel_log_distance_3d_clustered_n512,block_relative,0.0001,admissible,32,0,0.1875,0.3125
kernel_log_distance_3d_clustered_n512,block_relative,0.0001,diagonal,16,0,,
kernel_log_distance_3d_clustered_n512,block_relative,0.0001,offdiagonal_inadmissible,112,0,0.8125,0.9375
kernel_log_distance_3d_clustered_n512,block_relative,0.001,admissible,32,0,0.15625,0.28125
kernel_log_distance_3d_clustered_n512,block_relative,0.001,diagonal,16,0,,
kernel_log_distance_3d_clustered_n512,block_relative,0.001,offdiagonal_inadmissible,112,0,0.65625,0.84375
kernel_log_distance_3d_clustered_n512,block_relative,0.002,admissible,32,0,0.1484375,0.28125
kernel_log_distance_3d_clustered_n512,block_relative,0.002,diagonal,16,0,,
kernel_log_distance_3d_clustered_n512,block_relative,0.002,offdiagonal_inadmissible,112,0,0.59375,0.8125
kernel_log_distance_3d_clustered_n512,block_relative,0.005,admissible,32,0,0.125,0.21875
kernel_log_distance_3d_clustered_n512,block_relative,0.005,diagonal,16,0,,
kernel_log_distance_3d_clustered_n512,block_relative,0.005,offdiagonal_inadmissible,112,0,0.53125,0.71875
kernel_log_distance_3d_clustered_n512,block_relative,0.01,admissible,32,0,0.109375,0.15625
kernel_log_distance_3d_clustered_n512,block_relative,0.01,diagonal,16,0,,
kernel_log_distance_3d_clustered_n512,block_relative,0.01,offdiagonal_inadmissible,112,0,0.46875,0.6875
kernel_log_distance_3d_clustered_n512,block_relative,0.02,admissible,32,0,0.0859375,0.125
kernel_log_distance_3d_clustered_n512,block_relative,0.02,diagonal,16,0,,
kernel_log_distance_3d_clustered_n512,block_relative,0.02,offdiagonal_inadmissible,112,0,0.421875,0.625
kernel_log_distance_3d_clustered_n512,block_relative,0.05,admissible,32,0,0.0625,0.125
kernel_log_distance_3d_clustered_n512,block_relative,0.05,diagonal,16,0,,
kernel_log_distance_3d_clustered_n512,block_relative,0.05,offdiagonal_inadmissible,112,0,0.34375,0.53125
kernel_log_distance_3d_clustered_n512,block_relative,0.1,admissible,32,0,0.0625,0.125
kernel_log_distance_3d_clustered_n512,block_relative,0.1,diagonal,16,0,,
kernel_log_distance_3d_clustered_n512,block_relative,0.1,offdiagonal_inadmissible,112,0,0.28125,0.46875
kernel_log_distance_3d_clustered_n512,block_relative,1e-05,admissible,32,0,0.265625,0.40625
kernel_log_distance_3d_clustered_n512,block_relative,1e-05,diagonal,16,0,,
kernel_log_distance_3d_clustered_n512,block_relative,1e-05,offdiagonal_inadmissible,112,0,0.9375,1.0
kernel_log_distance_3d_clustered_n512,block_relative,1e-06,admissible,32,0,0.3125,0.5625
kernel_log_distance_3d_clustered_n512,block_relative,1e-06,diagonal,16,0,,
kernel_log_distance_3d_clustered_n512,block_relative,1e-06,offdiagonal_inadmissible,112,0,0.96875,1.0
kernel_log_distance_3d_clustered_n512,global_relative,0.0001,admissible,32,0,0.15625,0.28125
kernel_log_distance_3d_clustered_n512,global_relative,0.0001,diagonal,16,0,,
kernel_log_distance_3d_clustered_n512,global_relative,0.0001,offdiagonal_inadmissible,112,0,0.8125,0.9375
kernel_log_distance_3d_clustered_n512,global_relative,0.001,admissible,32,0,0.09375,0.125
kernel_log_distance_3d_clustered_n512,global_relative,0.001,diagonal,16,0,,
kernel_log_distance_3d_clustered_n512,global_relative,0.001,offdiagonal_inadmissible,112,0,0.625,0.8125
kernel_log_distance_3d_clustered_n512,global_relative,0.002,admissible,32,0,0.0625,0.125
kernel_log_distance_3d_clustered_n512,global_relative,0.002,diagonal,16,0,,
kernel_log_distance_3d_clustered_n512,global_relative,0.002,offdiagonal_inadmissible,112,0,0.5625,0.78125
kernel_log_distance_3d_clustered_n512,global_relative,0.005,admissible,32,0,0.0625,0.125
kernel_log_distance_3d_clustered_n512,global_relative,0.005,diagonal,16,0,,
kernel_log_distance_3d_clustered_n512,global_relative,0.005,offdiagonal_inadmissible,112,0,0.515625,0.6875
kernel_log_distance_3d_clustered_n512,global_relative,0.01,admissible,32,0,0.0625,0.125
kernel_log_distance_3d_clustered_n512,global_relative,0.01,diagonal,16,0,,
kernel_log_distance_3d_clustered_n512,global_relative,0.01,offdiagonal_inadmissible,112,0,0.453125,0.65625
kernel_log_distance_3d_clustered_n512,global_relative,0.02,admissible,32,0,0.0625,0.125
kernel_log_distance_3d_clustered_n512,global_relative,0.02,diagonal,16,0,,
kernel_log_distance_3d_clustered_n512,global_relative,0.02,offdiagonal_inadmissible,112,0,0.390625,0.59375
kernel_log_distance_3d_clustered_n512,global_relative,0.05,admissible,32,0,0.0625,0.125
kernel_log_distance_3d_clustered_n512,global_relative,0.05,diagonal,16,0,,
kernel_log_distance_3d_clustered_n512,global_relative,0.05,offdiagonal_inadmissible,112,0,0.3125,0.53125
kernel_log_distance_3d_clustered_n512,global_relative,0.1,admissible,32,0,0.046875,0.09375
kernel_log_distance_3d_clustered_n512,global_relative,0.1,diagonal,16,0,,
kernel_log_distance_3d_clustered_n512,global_relative,0.1,offdiagonal_inadmissible,112,0,0.25,0.40625
kernel_log_distance_3d_clustered_n512,global_relative,1e-05,admissible,32,0,0.171875,0.3125
kernel_log_distance_3d_clustered_n512,global_relative,1e-05,diagonal,16,0,,
kernel_log_distance_3d_clustered_n512,global_relative,1e-05,offdiagonal_inadmissible,112,0,0.90625,1.0
kernel_log_distance_3d_clustered_n512,global_relative,1e-06,admissible,32,0,0.25,0.40625
kernel_log_distance_3d_clustered_n512,global_relative,1e-06,diagonal,16,0,,
kernel_log_distance_3d_clustered_n512,global_relative,1e-06,offdiagonal_inadmissible,112,0,0.96875,1.0
kernel_log_distance_3d_clustered_n512,hybrid,0.0001,admissible,32,0,0.1875,0.3125
kernel_log_distance_3d_clustered_n512,hybrid,0.0001,diagonal,16,0,,
kernel_log_distance_3d_clustered_n512,hybrid,0.0001,offdiagonal_inadmissible,112,0,0.8125,0.9375
kernel_log_distance_3d_clustered_n512,hybrid,0.001,admissible,32,0,0.15625,0.28125
kernel_log_distance_3d_clustered_n512,hybrid,0.001,diagonal,16,0,,
kernel_log_distance_3d_clustered_n512,hybrid,0.001,offdiagonal_inadmissible,112,0,0.65625,0.84375
kernel_log_distance_3d_clustered_n512,hybrid,0.002,admissible,32,0,0.1484375,0.28125
kernel_log_distance_3d_clustered_n512,hybrid,0.002,diagonal,16,0,,
kernel_log_distance_3d_clustered_n512,hybrid,0.002,offdiagonal_inadmissible,112,0,0.59375,0.8125
kernel_log_distance_3d_clustered_n512,hybrid,0.005,admissible,32,0,0.125,0.21875
kernel_log_distance_3d_clustered_n512,hybrid,0.005,diagonal,16,0,,
kernel_log_distance_3d_clustered_n512,hybrid,0.005,offdiagonal_inadmissible,112,0,0.53125,0.71875
kernel_log_distance_3d_clustered_n512,hybrid,0.01,admissible,32,0,0.109375,0.15625
kernel_log_distance_3d_clustered_n512,hybrid,0.01,diagonal,16,0,,
kernel_log_distance_3d_clustered_n512,hybrid,0.01,offdiagonal_inadmissible,112,0,0.46875,0.6875
kernel_log_distance_3d_clustered_n512,hybrid,0.02,admissible,32,0,0.0859375,0.125
kernel_log_distance_3d_clustered_n512,hybrid,0.02,diagonal,16,0,,
kernel_log_distance_3d_clustered_n512,hybrid,0.02,offdiagonal_inadmissible,112,0,0.421875,0.625
kernel_log_distance_3d_clustered_n512,hybrid,0.05,admissible,32,0,0.0625,0.125
kernel_log_distance_3d_clustered_n512,hybrid,0.05,diagonal,16,0,,
kernel_log_distance_3d_clustered_n512,hybrid,0.05,offdiagonal_inadmissible,112,0,0.34375,0.53125
kernel_log_distance_3d_clustered_n512,hybrid,0.1,admissible,32,0,0.0625,0.125
kernel_log_distance_3d_clustered_n512,hybrid,0.1,diagonal,16,0,,
kernel_log_distance_3d_clustered_n512,hybrid,0.1,offdiagonal_inadmissible,112,0,0.28125,0.46875
kernel_log_distance_3d_clustered_n512,hybrid,1e-05,admissible,32,0,0.265625,0.40625
kernel_log_distance_3d_clustered_n512,hybrid,1e-05,diagonal,16,0,,
kernel_log_distance_3d_clustered_n512,hybrid,1e-05,offdiagonal_inadmissible,112,0,0.9375,1.0
kernel_log_distance_3d_clustered_n512,hybrid,1e-06,admissible,32,0,0.3125,0.5625
kernel_log_distance_3d_clustered_n512,hybrid,1e-06,diagonal,16,0,,
kernel_log_distance_3d_clustered_n512,hybrid,1e-06,offdiagonal_inadmissible,112,0,0.96875,1.0
kernel_log_distance_3d_uniform_n1024,block_relative,0.0001,admissible,32,0,0.46875,0.5
kernel_log_distance_3d_uniform_n1024,block_relative,0.0001,diagonal,32,0,,
kernel_log_distance_3d_uniform_n1024,block_relative,0.0001,offdiagonal_inadmissible,960,0,0.59375,0.9375
kernel_log_distance_3d_uniform_n1024,block_relative,0.001,admissible,32,0,0.3125,0.34375
kernel_log_distance_3d_uniform_n1024,block_relative,0.001,diagonal,32,0,,
kernel_log_distance_3d_uniform_n1024,block_relative,0.001,offdiagonal_inadmissible,960,0,0.4375,0.84375
kernel_log_distance_3d_uniform_n1024,block_relative,0.002,admissible,32,0,0.3125,0.3125
kernel_log_distance_3d_uniform_n1024,block_relative,0.002,diagonal,32,0,,
kernel_log_distance_3d_uniform_n1024,block_relative,0.002,offdiagonal_inadmissible,960,0,0.40625,0.78125
kernel_log_distance_3d_uniform_n1024,block_relative,0.005,admissible,32,0,0.28125,0.28125
kernel_log_distance_3d_uniform_n1024,block_relative,0.005,diagonal,32,0,,
kernel_log_distance_3d_uniform_n1024,block_relative,0.005,offdiagonal_inadmissible,960,0,0.34375,0.71875
kernel_log_distance_3d_uniform_n1024,block_relative,0.01,admissible,32,0,0.25,0.28125
kernel_log_distance_3d_uniform_n1024,block_relative,0.01,diagonal,32,0,,
kernel_log_distance_3d_uniform_n1024,block_relative,0.01,offdiagonal_inadmissible,960,0,0.3125,0.65625
kernel_log_distance_3d_uniform_n1024,block_relative,0.02,admissible,32,0,0.21875,0.25
kernel_log_distance_3d_uniform_n1024,block_relative,0.02,diagonal,32,0,,
kernel_log_distance_3d_uniform_n1024,block_relative,0.02,offdiagonal_inadmissible,960,0,0.28125,0.59375
kernel_log_distance_3d_uniform_n1024,block_relative,0.05,admissible,32,0,0.15625,0.1875
kernel_log_distance_3d_uniform_n1024,block_relative,0.05,diagonal,32,0,,
kernel_log_distance_3d_uniform_n1024,block_relative,0.05,offdiagonal_inadmissible,960,0,0.21875,0.5
kernel_log_distance_3d_uniform_n1024,block_relative,0.1,admissible,32,0,0.125,0.15625
kernel_log_distance_3d_uniform_n1024,block_relative,0.1,diagonal,32,0,,
kernel_log_distance_3d_uniform_n1024,block_relative,0.1,offdiagonal_inadmissible,960,0,0.1875,0.4375
kernel_log_distance_3d_uniform_n1024,block_relative,1e-05,admissible,32,0,0.5625,0.625
kernel_log_distance_3d_uniform_n1024,block_relative,1e-05,diagonal,32,0,,
kernel_log_distance_3d_uniform_n1024,block_relative,1e-05,offdiagonal_inadmissible,960,0,0.75,1.0
kernel_log_distance_3d_uniform_n1024,block_relative,1e-06,admissible,32,0,0.6875,0.75
kernel_log_distance_3d_uniform_n1024,block_relative,1e-06,diagonal,32,0,,
kernel_log_distance_3d_uniform_n1024,block_relative,1e-06,offdiagonal_inadmissible,960,0,0.84375,1.0
kernel_log_distance_3d_uniform_n1024,global_relative,0.0001,admissible,32,0,0.3125,0.3125
kernel_log_distance_3d_uniform_n1024,global_relative,0.0001,diagonal,32,0,,
kernel_log_distance_3d_uniform_n1024,global_relative,0.0001,offdiagonal_inadmissible,960,0,0.5,0.90625
kernel_log_distance_3d_uniform_n1024,global_relative,0.001,admissible,32,0,0.21875,0.25
kernel_log_distance_3d_uniform_n1024,global_relative,0.001,diagonal,32,0,,
kernel_log_distance_3d_uniform_n1024,global_relative,0.001,offdiagonal_inadmissible,960,0,0.34375,0.8125
kernel_log_distance_3d_uniform_n1024,global_relative,0.002,admissible,32,0,0.1875,0.21875
kernel_log_distance_3d_uniform_n1024,global_relative,0.002,diagonal,32,0,,
kernel_log_distance_3d_uniform_n1024,global_relative,0.002,offdiagonal_inadmissible,960,0,0.3125,0.75
kernel_log_distance_3d_uniform_n1024,global_relative,0.005,admissible,32,0,0.15625,0.15625
kernel_log_distance_3d_uniform_n1024,global_relative,0.005,diagonal,32,0,,
kernel_log_distance_3d_uniform_n1024,global_relative,0.005,offdiagonal_inadmissible,960,0,0.28125,0.6875
kernel_log_distance_3d_uniform_n1024,global_relative,0.01,admissible,32,0,0.125,0.125
kernel_log_distance_3d_uniform_n1024,global_relative,0.01,diagonal,32,0,,
kernel_log_distance_3d_uniform_n1024,global_relative,0.01,offdiagonal_inadmissible,960,0,0.25,0.59375
kernel_log_distance_3d_uniform_n1024,global_relative,0.02,admissible,32,0,0.125,0.125
kernel_log_distance_3d_uniform_n1024,global_relative,0.02,diagonal,32,0,,
kernel_log_distance_3d_uniform_n1024,global_relative,0.02,offdiagonal_inadmissible,960,0,0.1875,0.53125
kernel_log_distance_3d_uniform_n1024,global_relative,0.05,admissible,32,0,0.125,0.125
kernel_log_distance_3d_uniform_n1024,global_relative,0.05,diagonal,32,0,,
kernel_log_distance_3d_uniform_n1024,global_relative,0.05,offdiagonal_inadmissible,960,0,0.15625,0.4375
kernel_log_distance_3d_uniform_n1024,global_relative,0.1,admissible,32,0,0.09375,0.125
kernel_log_distance_3d_uniform_n1024,global_relative,0.1,diagonal,32,0,,
kernel_log_distance_3d_uniform_n1024,global_relative,0.1,offdiagonal_inadmissible,960,0,0.125,0.375
kernel_log_distance_3d_uniform_n1024,global_relative,1e-05,admissible,32,0,0.4375,0.46875
kernel_log_distance_3d_uniform_n1024,global_relative,1e-05,diagonal,32,0,,
kernel_log_distance_3d_uniform_n1024,global_relative,1e-05,offdiagonal_inadmissible,960,0,0.625,1.0
kernel_log_distance_3d_uniform_n1024,global_relative,1e-06,admissible,32,0,0.5625,0.59375
kernel_log_distance_3d_uniform_n1024,global_relative,1e-06,diagonal,32,0,,
kernel_log_distance_3d_uniform_n1024,global_relative,1e-06,offdiagonal_inadmissible,960,0,0.78125,1.0
kernel_log_distance_3d_uniform_n1024,hybrid,0.0001,admissible,32,0,0.46875,0.5
kernel_log_distance_3d_uniform_n1024,hybrid,0.0001,diagonal,32,0,,
kernel_log_distance_3d_uniform_n1024,hybrid,0.0001,offdiagonal_inadmissible,960,0,0.59375,0.9375
kernel_log_distance_3d_uniform_n1024,hybrid,0.001,admissible,32,0,0.3125,0.34375
kernel_log_distance_3d_uniform_n1024,hybrid,0.001,diagonal,32,0,,
kernel_log_distance_3d_uniform_n1024,hybrid,0.001,offdiagonal_inadmissible,960,0,0.4375,0.84375
kernel_log_distance_3d_uniform_n1024,hybrid,0.002,admissible,32,0,0.3125,0.3125
kernel_log_distance_3d_uniform_n1024,hybrid,0.002,diagonal,32,0,,
kernel_log_distance_3d_uniform_n1024,hybrid,0.002,offdiagonal_inadmissible,960,0,0.40625,0.78125
kernel_log_distance_3d_uniform_n1024,hybrid,0.005,admissible,32,0,0.28125,0.28125
kernel_log_distance_3d_uniform_n1024,hybrid,0.005,diagonal,32,0,,
kernel_log_distance_3d_uniform_n1024,hybrid,0.005,offdiagonal_inadmissible,960,0,0.34375,0.71875
kernel_log_distance_3d_uniform_n1024,hybrid,0.01,admissible,32,0,0.25,0.28125
kernel_log_distance_3d_uniform_n1024,hybrid,0.01,diagonal,32,0,,
kernel_log_distance_3d_uniform_n1024,hybrid,0.01,offdiagonal_inadmissible,960,0,0.3125,0.65625
kernel_log_distance_3d_uniform_n1024,hybrid,0.02,admissible,32,0,0.21875,0.25
kernel_log_distance_3d_uniform_n1024,hybrid,0.02,diagonal,32,0,,
kernel_log_distance_3d_uniform_n1024,hybrid,0.02,offdiagonal_inadmissible,960,0,0.28125,0.59375
kernel_log_distance_3d_uniform_n1024,hybrid,0.05,admissible,32,0,0.15625,0.1875
kernel_log_distance_3d_uniform_n1024,hybrid,0.05,diagonal,32,0,,
kernel_log_distance_3d_uniform_n1024,hybrid,0.05,offdiagonal_inadmissible,960,0,0.21875,0.5
kernel_log_distance_3d_uniform_n1024,hybrid,0.1,admissible,32,0,0.125,0.15625
kernel_log_distance_3d_uniform_n1024,hybrid,0.1,diagonal,32,0,,
kernel_log_distance_3d_uniform_n1024,hybrid,0.1,offdiagonal_inadmissible,960,0,0.1875,0.4375
kernel_log_distance_3d_uniform_n1024,hybrid,1e-05,admissible,32,0,0.5625,0.625
kernel_log_distance_3d_uniform_n1024,hybrid,1e-05,diagonal,32,0,,
kernel_log_distance_3d_uniform_n1024,hybrid,1e-05,offdiagonal_inadmissible,960,0,0.75,1.0
kernel_log_distance_3d_uniform_n1024,hybrid,1e-06,admissible,32,0,0.6875,0.75
kernel_log_distance_3d_uniform_n1024,hybrid,1e-06,diagonal,32,0,,
kernel_log_distance_3d_uniform_n1024,hybrid,1e-06,offdiagonal_inadmissible,960,0,0.84375,1.0
kernel_log_distance_3d_uniform_n2048,block_relative,0.0001,admissible,1352,0,0.4375,0.53125
kernel_log_distance_3d_uniform_n2048,block_relative,0.0001,diagonal,64,0,,
kernel_log_distance_3d_uniform_n2048,block_relative,0.0001,offdiagonal_inadmissible,2626,0,0.5625,0.90625
kernel_log_distance_3d_uniform_n2048,block_relative,0.001,admissible,1352,0,0.3125,0.375
kernel_log_distance_3d_uniform_n2048,block_relative,0.001,diagonal,64,0,,
kernel_log_distance_3d_uniform_n2048,block_relative,0.001,offdiagonal_inadmissible,2626,0,0.40625,0.75
kernel_log_distance_3d_uniform_n2048,block_relative,0.002,admissible,1352,0,0.3125,0.3125
kernel_log_distance_3d_uniform_n2048,block_relative,0.002,diagonal,64,0,,
kernel_log_distance_3d_uniform_n2048,block_relative,0.002,offdiagonal_inadmissible,2626,0,0.375,0.71875
kernel_log_distance_3d_uniform_n2048,block_relative,0.005,admissible,1352,0,0.28125,0.3125
kernel_log_distance_3d_uniform_n2048,block_relative,0.005,diagonal,64,0,,
kernel_log_distance_3d_uniform_n2048,block_relative,0.005,offdiagonal_inadmissible,2626,0,0.3125,0.65625
kernel_log_distance_3d_uniform_n2048,block_relative,0.01,admissible,1352,0,0.25,0.28125
kernel_log_distance_3d_uniform_n2048,block_relative,0.01,diagonal,64,0,,
kernel_log_distance_3d_uniform_n2048,block_relative,0.01,offdiagonal_inadmissible,2626,0,0.28125,0.59375
kernel_log_distance_3d_uniform_n2048,block_relative,0.02,admissible,1352,0,0.1875,0.25
kernel_log_distance_3d_uniform_n2048,block_relative,0.02,diagonal,64,0,,
kernel_log_distance_3d_uniform_n2048,block_relative,0.02,offdiagonal_inadmissible,2626,0,0.28125,0.53125
kernel_log_distance_3d_uniform_n2048,block_relative,0.05,admissible,1352,0,0.125,0.1875
kernel_log_distance_3d_uniform_n2048,block_relative,0.05,diagonal,64,0,,
kernel_log_distance_3d_uniform_n2048,block_relative,0.05,offdiagonal_inadmissible,2626,0,0.21875,0.46875
kernel_log_distance_3d_uniform_n2048,block_relative,0.1,admissible,1352,0,0.125,0.125
kernel_log_distance_3d_uniform_n2048,block_relative,0.1,diagonal,64,0,,
kernel_log_distance_3d_uniform_n2048,block_relative,0.1,offdiagonal_inadmissible,2626,0,0.15625,0.40625
kernel_log_distance_3d_uniform_n2048,block_relative,1e-05,admissible,1352,0,0.5625,0.6875
kernel_log_distance_3d_uniform_n2048,block_relative,1e-05,diagonal,64,0,,
kernel_log_distance_3d_uniform_n2048,block_relative,1e-05,offdiagonal_inadmissible,2626,0,0.71875,0.96875
kernel_log_distance_3d_uniform_n2048,block_relative,1e-06,admissible,1352,0,0.6875,0.8125
kernel_log_distance_3d_uniform_n2048,block_relative,1e-06,diagonal,64,0,,
kernel_log_distance_3d_uniform_n2048,block_relative,1e-06,offdiagonal_inadmissible,2626,0,0.84375,1.0
kernel_log_distance_3d_uniform_n2048,global_relative,0.0001,admissible,1352,0,0.3125,0.40625
kernel_log_distance_3d_uniform_n2048,global_relative,0.0001,diagonal,64,0,,
kernel_log_distance_3d_uniform_n2048,global_relative,0.0001,offdiagonal_inadmissible,2626,0,0.46875,0.875
kernel_log_distance_3d_uniform_n2048,global_relative,0.001,admissible,1352,0,0.25,0.28125
kernel_log_distance_3d_uniform_n2048,global_relative,0.001,diagonal,64,0,,
kernel_log_distance_3d_uniform_n2048,global_relative,0.001,offdiagonal_inadmissible,2626,0,0.3125,0.71875
kernel_log_distance_3d_uniform_n2048,global_relative,0.002,admissible,1352,0,0.1875,0.28125
kernel_log_distance_3d_uniform_n2048,global_relative,0.002,diagonal,64,0,,
kernel_log_distance_3d_uniform_n2048,global_relative,0.002,offdiagonal_inadmissible,2626,0,0.28125,0.6875
kernel_log_distance_3d_uniform_n2048,global_relative,0.005,admissible,1352,0,0.125,0.21875
kernel_log_distance_3d_uniform_n2048,global_relative,0.005,diagonal,64,0,,
kernel_log_distance_3d_uniform_n2048,global_relative,0.005,offdiagonal_inadmissible,2626,0,0.25,0.625
kernel_log_distance_3d_uniform_n2048,global_relative,0.01,admissible,1352,0,0.125,0.15625
kernel_log_distance_3d_uniform_n2048,global_relative,0.01,diagonal,64,0,,
kernel_log_distance_3d_uniform_n2048,global_relative,0.01,offdiagonal_inadmissible,2626,0,0.21875,0.5625
kernel_log_distance_3d_uniform_n2048,global_relative,0.02,admissible,1352,0,0.125,0.125
kernel_log_distance_3d_uniform_n2048,global_relative,0.02,diagonal,64,0,,
kernel_log_distance_3d_uniform_n2048,global_relative,0.02,offdiagonal_inadmissible,2626,0,0.15625,0.5
kernel_log_distance_3d_uniform_n2048,global_relative,0.05,admissible,1352,0,0.125,0.125
kernel_log_distance_3d_uniform_n2048,global_relative,0.05,diagonal,64,0,,
kernel_log_distance_3d_uniform_n2048,global_relative,0.05,offdiagonal_inadmissible,2626,0,0.125,0.4375
kernel_log_distance_3d_uniform_n2048,global_relative,0.1,admissible,1352,0,0.125,0.125
kernel_log_distance_3d_uniform_n2048,global_relative,0.1,diagonal,64,0,,
kernel_log_distance_3d_uniform_n2048,global_relative,0.1,offdiagonal_inadmissible,2626,0,0.125,0.375
kernel_log_distance_3d_uniform_n2048,global_relative,1e-05,admissible,1352,0,0.4375,0.53125
kernel_log_distance_3d_uniform_n2048,global_relative,1e-05,diagonal,64,0,,
kernel_log_distance_3d_uniform_n2048,global_relative,1e-05,offdiagonal_inadmissible,2626,0,0.59375,0.96875
kernel_log_distance_3d_uniform_n2048,global_relative,1e-06,admissible,1352,0,0.5625,0.6875
kernel_log_distance_3d_uniform_n2048,global_relative,1e-06,diagonal,64,0,,
kernel_log_distance_3d_uniform_n2048,global_relative,1e-06,offdiagonal_inadmissible,2626,0,0.75,1.0
kernel_log_distance_3d_uniform_n2048,hybrid,0.0001,admissible,1352,0,0.4375,0.53125
kernel_log_distance_3d_uniform_n2048,hybrid,0.0001,diagonal,64,0,,
kernel_log_distance_3d_uniform_n2048,hybrid,0.0001,offdiagonal_inadmissible,2626,0,0.5625,0.90625
kernel_log_distance_3d_uniform_n2048,hybrid,0.001,admissible,1352,0,0.3125,0.375
kernel_log_distance_3d_uniform_n2048,hybrid,0.001,diagonal,64,0,,
kernel_log_distance_3d_uniform_n2048,hybrid,0.001,offdiagonal_inadmissible,2626,0,0.40625,0.75
kernel_log_distance_3d_uniform_n2048,hybrid,0.002,admissible,1352,0,0.3125,0.3125
kernel_log_distance_3d_uniform_n2048,hybrid,0.002,diagonal,64,0,,
kernel_log_distance_3d_uniform_n2048,hybrid,0.002,offdiagonal_inadmissible,2626,0,0.375,0.71875
kernel_log_distance_3d_uniform_n2048,hybrid,0.005,admissible,1352,0,0.28125,0.3125
kernel_log_distance_3d_uniform_n2048,hybrid,0.005,diagonal,64,0,,
kernel_log_distance_3d_uniform_n2048,hybrid,0.005,offdiagonal_inadmissible,2626,0,0.3125,0.65625
kernel_log_distance_3d_uniform_n2048,hybrid,0.01,admissible,1352,0,0.25,0.28125
kernel_log_distance_3d_uniform_n2048,hybrid,0.01,diagonal,64,0,,
kernel_log_distance_3d_uniform_n2048,hybrid,0.01,offdiagonal_inadmissible,2626,0,0.28125,0.59375
kernel_log_distance_3d_uniform_n2048,hybrid,0.02,admissible,1352,0,0.1875,0.25
kernel_log_distance_3d_uniform_n2048,hybrid,0.02,diagonal,64,0,,
kernel_log_distance_3d_uniform_n2048,hybrid,0.02,offdiagonal_inadmissible,2626,0,0.28125,0.53125
kernel_log_distance_3d_uniform_n2048,hybrid,0.05,admissible,1352,0,0.125,0.1875
kernel_log_distance_3d_uniform_n2048,hybrid,0.05,diagonal,64,0,,
kernel_log_distance_3d_uniform_n2048,hybrid,0.05,offdiagonal_inadmissible,2626,0,0.21875,0.46875
kernel_log_distance_3d_uniform_n2048,hybrid,0.1,admissible,1352,0,0.125,0.125
kernel_log_distance_3d_uniform_n2048,hybrid,0.1,diagonal,64,0,,
kernel_log_distance_3d_uniform_n2048,hybrid,0.1,offdiagonal_inadmissible,2626,0,0.15625,0.40625
kernel_log_distance_3d_uniform_n2048,hybrid,1e-05,admissible,1352,0,0.5625,0.6875
kernel_log_distance_3d_uniform_n2048,hybrid,1e-05,diagonal,64,0,,
kernel_log_distance_3d_uniform_n2048,hybrid,1e-05,offdiagonal_inadmissible,2626,0,0.71875,0.96875
kernel_log_distance_3d_uniform_n2048,hybrid,1e-06,admissible,1352,0,0.6875,0.8125
kernel_log_distance_3d_uniform_n2048,hybrid,1e-06,diagonal,64,0,,
kernel_log_distance_3d_uniform_n2048,hybrid,1e-06,offdiagonal_inadmissible,2626,0,0.84375,1.0
kernel_log_distance_3d_uniform_n512,block_relative,0.0001,diagonal,16,0,,
kernel_log_distance_3d_uniform_n512,block_relative,0.0001,offdiagonal_inadmissible,240,0,0.6875,0.9375
kernel_log_distance_3d_uniform_n512,block_relative,0.001,diagonal,16,0,,
kernel_log_distance_3d_uniform_n512,block_relative,0.001,offdiagonal_inadmissible,240,0,0.53125,0.84375
kernel_log_distance_3d_uniform_n512,block_relative,0.002,diagonal,16,0,,
kernel_log_distance_3d_uniform_n512,block_relative,0.002,offdiagonal_inadmissible,240,0,0.5,0.8125
kernel_log_distance_3d_uniform_n512,block_relative,0.005,diagonal,16,0,,
kernel_log_distance_3d_uniform_n512,block_relative,0.005,offdiagonal_inadmissible,240,0,0.4375,0.75
kernel_log_distance_3d_uniform_n512,block_relative,0.01,diagonal,16,0,,
kernel_log_distance_3d_uniform_n512,block_relative,0.01,offdiagonal_inadmissible,240,0,0.375,0.6875
kernel_log_distance_3d_uniform_n512,block_relative,0.02,diagonal,16,0,,
kernel_log_distance_3d_uniform_n512,block_relative,0.02,offdiagonal_inadmissible,240,0,0.3125,0.625
kernel_log_distance_3d_uniform_n512,block_relative,0.05,diagonal,16,0,,
kernel_log_distance_3d_uniform_n512,block_relative,0.05,offdiagonal_inadmissible,240,0,0.28125,0.53125
kernel_log_distance_3d_uniform_n512,block_relative,0.1,diagonal,16,0,,
kernel_log_distance_3d_uniform_n512,block_relative,0.1,offdiagonal_inadmissible,240,0,0.25,0.46875
kernel_log_distance_3d_uniform_n512,block_relative,1e-05,diagonal,16,0,,
kernel_log_distance_3d_uniform_n512,block_relative,1e-05,offdiagonal_inadmissible,240,0,0.8125,1.0
kernel_log_distance_3d_uniform_n512,block_relative,1e-06,diagonal,16,0,,
kernel_log_distance_3d_uniform_n512,block_relative,1e-06,offdiagonal_inadmissible,240,0,0.90625,1.0
kernel_log_distance_3d_uniform_n512,global_relative,0.0001,diagonal,16,0,,
kernel_log_distance_3d_uniform_n512,global_relative,0.0001,offdiagonal_inadmissible,240,0,0.59375,0.90625
kernel_log_distance_3d_uniform_n512,global_relative,0.001,diagonal,16,0,,
kernel_log_distance_3d_uniform_n512,global_relative,0.001,offdiagonal_inadmissible,240,0,0.4375,0.8125
kernel_log_distance_3d_uniform_n512,global_relative,0.002,diagonal,16,0,,
kernel_log_distance_3d_uniform_n512,global_relative,0.002,offdiagonal_inadmissible,240,0,0.40625,0.75
kernel_log_distance_3d_uniform_n512,global_relative,0.005,diagonal,16,0,,
kernel_log_distance_3d_uniform_n512,global_relative,0.005,offdiagonal_inadmissible,240,0,0.3125,0.6875
kernel_log_distance_3d_uniform_n512,global_relative,0.01,diagonal,16,0,,
kernel_log_distance_3d_uniform_n512,global_relative,0.01,offdiagonal_inadmissible,240,0,0.28125,0.625
kernel_log_distance_3d_uniform_n512,global_relative,0.02,diagonal,16,0,,
kernel_log_distance_3d_uniform_n512,global_relative,0.02,offdiagonal_inadmissible,240,0,0.25,0.53125
kernel_log_distance_3d_uniform_n512,global_relative,0.05,diagonal,16,0,,
kernel_log_distance_3d_uniform_n512,global_relative,0.05,offdiagonal_inadmissible,240,0,0.1875,0.46875
kernel_log_distance_3d_uniform_n512,global_relative,0.1,diagonal,16,0,,
kernel_log_distance_3d_uniform_n512,global_relative,0.1,offdiagonal_inadmissible,240,0,0.15625,0.40625
kernel_log_distance_3d_uniform_n512,global_relative,1e-05,diagonal,16,0,,
kernel_log_distance_3d_uniform_n512,global_relative,1e-05,offdiagonal_inadmissible,240,0,0.75,0.96875
kernel_log_distance_3d_uniform_n512,global_relative,1e-06,diagonal,16,0,,
kernel_log_distance_3d_uniform_n512,global_relative,1e-06,offdiagonal_inadmissible,240,0,0.84375,1.0
kernel_log_distance_3d_uniform_n512,hybrid,0.0001,diagonal,16,0,,
kernel_log_distance_3d_uniform_n512,hybrid,0.0001,offdiagonal_inadmissible,240,0,0.6875,0.9375
kernel_log_distance_3d_uniform_n512,hybrid,0.001,diagonal,16,0,,
kernel_log_distance_3d_uniform_n512,hybrid,0.001,offdiagonal_inadmissible,240,0,0.53125,0.84375
kernel_log_distance_3d_uniform_n512,hybrid,0.002,diagonal,16,0,,
kernel_log_distance_3d_uniform_n512,hybrid,0.002,offdiagonal_inadmissible,240,0,0.5,0.8125
kernel_log_distance_3d_uniform_n512,hybrid,0.005,diagonal,16,0,,
kernel_log_distance_3d_uniform_n512,hybrid,0.005,offdiagonal_inadmissible,240,0,0.4375,0.75
kernel_log_distance_3d_uniform_n512,hybrid,0.01,diagonal,16,0,,
kernel_log_distance_3d_uniform_n512,hybrid,0.01,offdiagonal_inadmissible,240,0,0.375,0.6875
kernel_log_distance_3d_uniform_n512,hybrid,0.02,diagonal,16,0,,
kernel_log_distance_3d_uniform_n512,hybrid,0.02,offdiagonal_inadmissible,240,0,0.3125,0.625
kernel_log_distance_3d_uniform_n512,hybrid,0.05,diagonal,16,0,,
kernel_log_distance_3d_uniform_n512,hybrid,0.05,offdiagonal_inadmissible,240,0,0.28125,0.53125
kernel_log_distance_3d_uniform_n512,hybrid,0.1,diagonal,16,0,,
kernel_log_distance_3d_uniform_n512,hybrid,0.1,offdiagonal_inadmissible,240,0,0.25,0.46875
kernel_log_distance_3d_uniform_n512,hybrid,1e-05,diagonal,16,0,,
kernel_log_distance_3d_uniform_n512,hybrid,1e-05,offdiagonal_inadmissible,240,0,0.8125,1.0
kernel_log_distance_3d_uniform_n512,hybrid,1e-06,diagonal,16,0,,
kernel_log_distance_3d_uniform_n512,hybrid,1e-06,offdiagonal_inadmissible,240,0,0.90625,1.0

